Smart cloud collocation: geometry-aware adaptivity directly from CAD

Computer Aided Design (CAD) is widely used in the creation and optimization of various industrial systems and processes. Transforming a CAD geometry into a computational discretization that be used to solve PDEs requires care and a deep knowledge of the selected computational method. In this article, we present a novel integrated collocation scheme based on smart clouds. It allows us to transform a CAD geometry into a complete point collocation model, aware of the base geometry, with minimum effort. For this process, only the geometry of the domain, in the form of a STEP file, and the boundary conditions are needed. We also introduce an adaptive refinement process for the resultant smart cloud using an \textit{a posteriori} error indication. The scheme can be applied to any 2D or 3D geometry, to any PDE and can be applied to most point collocation approaches. We illustrate this with the meshfree Generalized Finite Difference (GFD) method applied to steady linear elasticity problems. We further show that each step of this process, from the initial discretization to the refinement strategy, is connected and is affected by the approach selected in the previous step, thus requiring an integrated scheme where the whole solution process should be considered at once.

==> 2DLattices_Hex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2DLattices_Hex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{254.65369998bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70548372)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{2DLattices_Hex.pdf}}%
  \end{picture}%
\endgroup%


==> 2DLattices_Regular.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2DLattices_Regular.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{224.65401717bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9999999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{2DLattices_Regular.pdf}}%
  \end{picture}%
\endgroup%


==> DiscretizationComp.csv <==
NodeNum-Ell-CAD-Square,NodeNum-Ell-CAD-Triangle,NodeNum-Ell-Gmsh,NodeNum-Cyl-CAD-Square,NodeNum-Cyl-CAD-Triangle,NodeNum-Cyl-Gmsh,L2R-S11-Ell-CAD-Square,L2R-S12-Ell-CAD-Square,L2R-S22-Ell-CAD-Square,L2R-VMS-Ell-CAD-Square,L2R-U1-Ell-CAD-Square,L2R-U2-Ell-CAD-Square,L2R-U-Ell-CAD-Square,L2R-S11-Ell-CAD-Triangle,L2R-S12-Ell-CAD-Triangle,L2R-S22-Ell-CAD-Triangle,L2R-VMS-Ell-CAD-Triangle,L2R-U1-Ell-CAD-Triangle,L2R-U2-Ell-CAD-Triangle,L2R-U-Ell-CAD-Triangle,L2R-S11-Ell-Gmsh,L2R-S12-Ell-Gmsh,L2R-S22-Ell-Gmsh,L2R-VMS-Ell-Gmsh,L2R-U1-Ell-Gmsh,L2R-U2-Ell-Gmsh,L2R-U-Ell-Gmsh,L2R-S11-Cyl-CAD-Square,L2R-S12-Cyl-CAD-Square,L2R-S22-Cyl-CAD-Square,L2R-VMS-Cyl-CAD-Square,L2R-U1-Cyl-CAD-Square,L2R-U2-Cyl-CAD-Square,L2R-U-Cyl-CAD-Square,L2R-S11-Cyl-CAD-Triangle,L2R-S12-Cyl-CAD-Triangle,L2R-S22-Cyl-CAD-Triangle,L2R-VMS-Cyl-CAD-Triangle,L2R-U1-Cyl-CAD-Triangle,L2R-U2-Cyl-CAD-Triangle,L2R-U-Cyl-CAD-Triangle,L2R-S11-Cyl-Gmsh,L2R-S12-Cyl-Gmsh,L2R-S22-Cyl-Gmsh,L2R-VMS-Cyl-Gmsh,L2R-U1-Cyl-Gmsh,L2R-U2-Cyl-Gmsh,L2R-U-Cyl-Gmsh
4838,5526,4809,3529,4020,3543,0.092594,0.178004,0.306979,0.280646,0.0293334,0.00928426,0.0147299,0.0726051,0.18253,0.273618,0.256789,0.0165669,0.009561,0.0107301,0.0794495,0.176479,0.296096,0.281069,0.0206888,0.00904729,0.012297,0.00146739,0.00665136,0.00816025,0.00190151,0.000338906,0.000741941,0.000343011,0.00155942,0.00660783,0.00812268,0.00186763,0.000370441,0.00068876,0.000350352,0.00263684,0.00986198,0.0106198,0.00302269,0.000712343,0.00119388,0.000699786
12106,13959,12028,8745,10102,8787,0.184892,0.41952,0.279025,0.220777,0.0718597,0.012987,0.0288154,0.0672171,0.167001,0.178739,0.165155,0.0221473,0.00501482,0.0102681,0.0710965,0.141276,0.189819,0.175046,0.0222542,0.00602819,0.0111963,0.000489532,0.00251613,0.00316961,0.000666462,9.94078E-05,0.000296292,0.000105754,0.000483101,0.00234233,0.00326033,0.000635478,9.49356E-05,0.000309979,0.000103628,0.00093726,0.00406943,0.0042285,0.00116714,0.000254614,0.0004533,0.0002464
29608,34077,29421,21173,24457,21303,0.0493393,0.0931283,0.116038,0.10431,0.0162311,0.00279995,0.00703617,0.107472,0.216853,0.123628,0.116658,0.0419263,0.0127848,0.0177885,0.0870379,0.168516,0.122172,0.113989,0.0332658,0.0113806,0.0149144,0.000206145,0.00109919,0.00129427,0.000287952,4.50841E-05,0.000118766,4.57915E-05,0.000186154,0.000986797,0.00141262,0.000255633,3.21794E-05,0.000126378,3.6526E-05,0.00039948,0.00168485,0.00185361,0.00048399,0.000110152,0.000226612,0.00011384
74913,86353,74729,54037,62424,54192,0.0472464,0.0874864,0.0658394,0.0593277,0.0138774,0.00306067,0.00563058,0.0479872,0.0877238,0.0563827,0.0542705,0.0161033,0.00329956,0.00652188,0.0504915,0.0890184,0.0666834,0.0620981,0.0163795,0.00329137,0.00667048,7.71355E-05,0.00044756,0.000587467,0.00010909,1.60211E-05,6.28522E-05,1.88256E-05,7.12852E-05,0.000376774,0.000449156,9.8029E-05,1.57745E-05,4.32408E-05,1.51756E-05,0.000156307,0.000681254,0.000740524,0.000192277,4.24896E-05,8.78725E-05,4.34758E-05
182062,210411,182225,131383,151913,131679,0.0745059,0.14721,0.0416632,0.0550845,0.0269194,0.00584407,0.0107493,0.0715082,0.152289,0.0384844,0.0515628,0.0259912,0.00550029,0.0104068,0.067763,0.127071,0.0414231,0.0509561,0.0245036,0.00546936,0.00982834,3.07064E-05,0.000173822,0.000197639,4.39807E-05,6.7201E-06,1.84145E-05,6.59148E-06,3.03638E-05,0.000156342,0.000175376,4.05348E-05,6.97179E-06,1.62883E-05,6.4814E-06,6.43101E-05,0.000291198,0.0003031,8.13269E-05,1.73182E-05,3.37238E-05,1.70244E-05
575050,663505,574593,414670,478868,414955,0.0400457,0.080231,0.015911,0.0254319,0.0123934,0.00271755,0.00501697,0.0431265,0.0865742,0.0169444,0.0286939,0.0143066,0.00334289,0.00579181,0.0374997,0.071293,0.0337564,0.0307558,0.0071483,0.00257469,0.00299367,9.9738E-06,5.67713E-05,6.47781E-05,1.42786E-05,2.20012E-06,6.06163E-06,2.19411E-06,1.01426E-05,5.25136E-05,5.70978E-05,1.36362E-05,2.36197E-06,5.26419E-06,2.18428E-06,2.02267E-05,9.10296E-05,9.99083E-05,2.54197E-05,5.39309E-06,1.1081E-05,5.49098E-06


==> EllipticalHole-SortedZZError.csv <==
N,ZZ-Error
1,6.67E-12
2,1.24E-11
3,4.57E-11
4,9.62E-11
5,2.29E-10
6,2.52E-10
7,4.14E-10
8,4.23E-10
9,4.52E-10
10,4.59E-10
11,5.16E-10
12,6.26E-10
13,7.03E-10
14,7.44E-10
15,8.53E-10
16,8.57E-10
17,8.87E-10
18,9.32E-10
19,9.98E-10
20,1.07E-09
21,1.11E-09
22,1.12E-09
23,1.17E-09
24,1.25E-09
25,1.26E-09
26,1.39E-09
27,1.49E-09
28,1.55E-09
29,1.59E-09
30,1.66E-09
31,1.66E-09
32,1.75E-09
33,1.77E-09
34,1.80E-09
35,1.81E-09
36,1.89E-09
37,1.98E-09
38,2.05E-09
39,2.07E-09
40,2.07E-09
41,2.11E-09
42,2.22E-09
43,2.25E-09
44,2.31E-09
45,2.41E-09
46,2.44E-09
47,2.55E-09
48,2.64E-09
49,2.81E-09
50,2.86E-09
51,3.03E-09
52,3.04E-09
53,3.06E-09
54,3.16E-09
55,3.17E-09
56,3.23E-09
57,3.27E-09
58,3.38E-09
59,3.43E-09
60,3.43E-09
61,3.54E-09
62,3.55E-09
63,3.58E-09
64,3.62E-09
65,3.73E-09
66,3.81E-09
67,4.00E-09
68,4.03E-09
69,4.08E-09
70,4.12E-09
71,4.39E-09
72,4.41E-09
73,4.42E-09
74,4.51E-09
75,4.56E-09
76,4.58E-09
77,4.68E-09
78,4.72E-09
79,4.74E-09
80,4.82E-09
81,4.82E-09
82,4.88E-09
83,4.93E-09
84,5.14E-09
85,5.16E-09
86,5.30E-09
87,5.33E-09
88,5.34E-09
89,5.35E-09
90,5.36E-09
91,5.40E-09
92,5.47E-09
93,5.49E-09
94,5.49E-09
95,5.50E-09
96,5.69E-09
97,5.87E-09
98,5.93E-09
99,6.00E-09
100,6.14E-09
101,6.23E-09
102,6.30E-09
103,6.30E-09
104,6.32E-09
105,6.39E-09
106,6.39E-09
107,6.44E-09
108,6.45E-09
109,6.47E-09
110,6.47E-09
111,6.72E-09
112,6.78E-09
113,6.84E-09
114,6.86E-09
115,6.89E-09
116,6.89E-09
117,6.90E-09
118,6.91E-09
119,7.08E-09
120,7.13E-09
121,7.13E-09
122,7.14E-09
123,7.18E-09
124,7.25E-09
125,7.25E-09
126,7.27E-09
127,7.47E-09
128,7.51E-09
129,7.55E-09
130,7.62E-09
131,7.68E-09
132,7.70E-09
133,7.71E-09
134,7.78E-09
135,7.80E-09
136,7.93E-09
137,7.94E-09
138,8.25E-09
139,8.26E-09
140,8.39E-09
141,8.42E-09
142,8.48E-09
143,8.49E-09
144,8.71E-09
145,8.79E-09
146,8.84E-09
147,8.84E-09
148,8.97E-09
149,9.20E-09
150,9.21E-09
151,9.25E-09
152,9.34E-09
153,9.39E-09
154,9.44E-09
155,9.53E-09
156,9.62E-09
157,9.65E-09
158,9.71E-09
159,9.77E-09
160,9.89E-09
161,9.98E-09
162,1.00E-08
163,1.01E-08
164,1.02E-08
165,1.06E-08
166,1.07E-08
167,1.07E-08
168,1.07E-08
169,1.08E-08
170,1.09E-08
171,1.09E-08
172,1.09E-08
173,1.11E-08
174,1.12E-08
175,1.12E-08
176,1.12E-08
177,1.13E-08
178,1.13E-08
179,1.13E-08
180,1.13E-08
181,1.14E-08
182,1.15E-08
183,1.16E-08
184,1.16E-08
185,1.17E-08
186,1.18E-08
187,1.20E-08
188,1.21E-08
189,1.25E-08
190,1.25E-08
191,1.26E-08
192,1.26E-08
193,1.27E-08
194,1.28E-08
195,1.28E-08
196,1.29E-08
197,1.30E-08
198,1.30E-08
199,1.30E-08
200,1.30E-08
201,1.31E-08
202,1.32E-08
203,1.32E-08
204,1.32E-08
205,1.33E-08
206,1.33E-08
207,1.33E-08
208,1.34E-08
209,1.35E-08
210,1.36E-08
211,1.36E-08
212,1.37E-08
213,1.37E-08
214,1.39E-08
215,1.39E-08
216,1.39E-08
217,1.40E-08
218,1.41E-08
219,1.43E-08
220,1.43E-08
221,1.43E-08
222,1.43E-08
223,1.44E-08
224,1.44E-08
225,1.45E-08
226,1.46E-08
227,1.46E-08
228,1.47E-08
229,1.47E-08
230,1.48E-08
231,1.49E-08
232,1.51E-08
233,1.52E-08
234,1.52E-08
235,1.53E-08
236,1.54E-08
237,1.56E-08
238,1.56E-08
239,1.56E-08
240,1.56E-08
241,1.56E-08
242,1.56E-08
243,1.57E-08
244,1.57E-08
245,1.58E-08
246,1.58E-08
247,1.59E-08
248,1.60E-08
249,1.60E-08
250,1.62E-08
251,1.62E-08
252,1.63E-08
253,1.63E-08
254,1.65E-08
255,1.65E-08
256,1.65E-08
257,1.65E-08
258,1.66E-08
259,1.66E-08
260,1.67E-08
261,1.67E-08
262,1.68E-08
263,1.68E-08
264,1.68E-08
265,1.70E-08
266,1.70E-08
267,1.71E-08
268,1.71E-08
269,1.71E-08
270,1.72E-08
271,1.72E-08
272,1.73E-08
273,1.74E-08
274,1.75E-08
275,1.77E-08
276,1.79E-08
277,1.80E-08
278,1.81E-08
279,1.82E-08
280,1.83E-08
281,1.83E-08
282,1.84E-08
283,1.84E-08
284,1.85E-08
285,1.86E-08
286,1.87E-08
287,1.88E-08
288,1.88E-08
289,1.89E-08
290,1.90E-08
291,1.90E-08
292,1.90E-08
293,1.90E-08
294,1.93E-08
295,1.93E-08
296,1.96E-08
297,1.96E-08
298,1.99E-08
299,2.00E-08
300,2.01E-08
301,2.02E-08
302,2.02E-08
303,2.03E-08
304,2.03E-08
305,2.03E-08
306,2.04E-08
307,2.05E-08
308,2.05E-08
309,2.05E-08
310,2.06E-08
311,2.07E-08
312,2.07E-08
313,2.08E-08
314,2.08E-08
315,2.09E-08
316,2.10E-08
317,2.11E-08
318,2.12E-08
319,2.12E-08
320,2.13E-08
321,2.15E-08
322,2.17E-08
323,2.17E-08
324,2.18E-08
325,2.18E-08
326,2.21E-08
327,2.22E-08
328,2.23E-08
329,2.23E-08
330,2.23E-08
331,2.25E-08
332,2.27E-08
333,2.28E-08
334,2.28E-08
335,2.28E-08
336,2.31E-08
337,2.32E-08
338,2.32E-08
339,2.33E-08
340,2.36E-08
341,2.36E-08
342,2.37E-08
343,2.37E-08
344,2.39E-08
345,2.40E-08
346,2.40E-08
347,2.40E-08
348,2.41E-08
349,2.41E-08
350,2.41E-08
351,2.43E-08
352,2.43E-08
353,2.43E-08
354,2.44E-08
355,2.45E-08
356,2.45E-08
357,2.47E-08
358,2.48E-08
359,2.48E-08
360,2.48E-08
361,2.49E-08
362,2.49E-08
363,2.49E-08
364,2.50E-08
365,2.51E-08
366,2.52E-08
367,2.53E-08
368,2.54E-08
369,2.55E-08
370,2.56E-08
371,2.56E-08
372,2.58E-08
373,2.58E-08
374,2.59E-08
375,2.59E-08
376,2.60E-08
377,2.60E-08
378,2.60E-08
379,2.61E-08
380,2.61E-08
381,2.62E-08
382,2.62E-08
383,2.63E-08
384,2.63E-08
385,2.64E-08
386,2.65E-08
387,2.65E-08
388,2.65E-08
389,2.66E-08
390,2.66E-08
391,2.68E-08
392,2.68E-08
393,2.69E-08
394,2.69E-08
395,2.70E-08
396,2.71E-08
397,2.71E-08
398,2.71E-08
399,2.72E-08
400,2.74E-08
401,2.74E-08
402,2.75E-08
403,2.76E-08
404,2.77E-08
405,2.77E-08
406,2.78E-08
407,2.79E-08
408,2.79E-08
409,2.79E-08
410,2.79E-08
411,2.81E-08
412,2.81E-08
413,2.81E-08
414,2.83E-08
415,2.85E-08
416,2.85E-08
417,2.86E-08
418,2.86E-08
419,2.87E-08
420,2.87E-08
421,2.87E-08
422,2.88E-08
423,2.89E-08
424,2.89E-08
425,2.89E-08
426,2.90E-08
427,2.90E-08
428,2.90E-08
429,2.92E-08
430,2.92E-08
431,2.92E-08
432,2.93E-08
433,2.93E-08
434,2.93E-08
435,2.94E-08
436,2.94E-08
437,2.94E-08
438,2.95E-08
439,2.96E-08
440,2.97E-08
441,2.97E-08
442,2.98E-08
443,2.99E-08
444,3.00E-08
445,3.00E-08
446,3.00E-08
447,3.00E-08
448,3.01E-08
449,3.01E-08
450,3.04E-08
451,3.06E-08
452,3.06E-08
453,3.06E-08
454,3.06E-08
455,3.06E-08
456,3.07E-08
457,3.08E-08
458,3.08E-08
459,3.08E-08
460,3.08E-08
461,3.08E-08
462,3.09E-08
463,3.10E-08
464,3.11E-08
465,3.11E-08
466,3.11E-08
467,3.11E-08
468,3.12E-08
469,3.12E-08
470,3.13E-08
471,3.14E-08
472,3.15E-08
473,3.15E-08
474,3.15E-08
475,3.17E-08
476,3.17E-08
477,3.17E-08
478,3.18E-08
479,3.19E-08
480,3.23E-08
481,3.23E-08
482,3.23E-08
483,3.24E-08
484,3.25E-08
485,3.26E-08
486,3.26E-08
487,3.27E-08
488,3.27E-08
489,3.28E-08
490,3.28E-08
491,3.30E-08
492,3.33E-08
493,3.33E-08
494,3.33E-08
495,3.34E-08
496,3.34E-08
497,3.38E-08
498,3.39E-08
499,3.41E-08
500,3.42E-08
501,3.42E-08
502,3.44E-08
503,3.45E-08
504,3.45E-08
505,3.45E-08
506,3.45E-08
507,3.46E-08
508,3.48E-08
509,3.48E-08
510,3.49E-08
511,3.49E-08
512,3.51E-08
513,3.52E-08
514,3.54E-08
515,3.54E-08
516,3.56E-08
517,3.56E-08
518,3.57E-08
519,3.58E-08
520,3.58E-08
521,3.59E-08
522,3.60E-08
523,3.60E-08
524,3.60E-08
525,3.61E-08
526,3.61E-08
527,3.62E-08
528,3.63E-08
529,3.63E-08
530,3.64E-08
531,3.65E-08
532,3.65E-08
533,3.65E-08
534,3.65E-08
535,3.65E-08
536,3.66E-08
537,3.66E-08
538,3.67E-08
539,3.67E-08
540,3.68E-08
541,3.69E-08
542,3.69E-08
543,3.70E-08
544,3.71E-08
545,3.72E-08
546,3.73E-08
547,3.73E-08
548,3.74E-08
549,3.74E-08
550,3.74E-08
551,3.75E-08
552,3.75E-08
553,3.76E-08
554,3.76E-08
555,3.77E-08
556,3.78E-08
557,3.78E-08
558,3.79E-08
559,3.79E-08
560,3.80E-08
561,3.80E-08
562,3.80E-08
563,3.81E-08
564,3.83E-08
565,3.83E-08
566,3.84E-08
567,3.85E-08
568,3.85E-08
569,3.87E-08
570,3.87E-08
571,3.88E-08
572,3.89E-08
573,3.90E-08
574,3.90E-08
575,3.91E-08
576,3.92E-08
577,3.93E-08
578,3.93E-08
579,3.94E-08
580,3.95E-08
581,3.96E-08
582,3.96E-08
583,3.97E-08
584,3.98E-08
585,3.99E-08
586,3.99E-08
587,3.99E-08
588,4.00E-08
589,4.00E-08
590,4.00E-08
591,4.00E-08
592,4.01E-08
593,4.04E-08
594,4.05E-08
595,4.05E-08
596,4.07E-08
597,4.07E-08
598,4.09E-08
599,4.10E-08
600,4.12E-08
601,4.14E-08
602,4.14E-08
603,4.16E-08
604,4.16E-08
605,4.16E-08
606,4.16E-08
607,4.17E-08
608,4.18E-08
609,4.21E-08
610,4.22E-08
611,4.23E-08
612,4.24E-08
613,4.24E-08
614,4.25E-08
615,4.25E-08
616,4.25E-08
617,4.26E-08
618,4.26E-08
619,4.28E-08
620,4.29E-08
621,4.30E-08
622,4.31E-08
623,4.32E-08
624,4.32E-08
625,4.33E-08
626,4.34E-08
627,4.35E-08
628,4.36E-08
629,4.36E-08
630,4.38E-08
631,4.38E-08
632,4.38E-08
633,4.40E-08
634,4.40E-08
635,4.42E-08
636,4.42E-08
637,4.43E-08
638,4.45E-08
639,4.46E-08
640,4.47E-08
641,4.48E-08
642,4.49E-08
643,4.49E-08
644,4.50E-08
645,4.51E-08
646,4.51E-08
647,4.52E-08
648,4.53E-08
649,4.56E-08
650,4.57E-08
651,4.59E-08
652,4.59E-08
653,4.61E-08
654,4.62E-08
655,4.63E-08
656,4.63E-08
657,4.64E-08
658,4.64E-08
659,4.64E-08
660,4.64E-08
661,4.64E-08
662,4.65E-08
663,4.65E-08
664,4.66E-08
665,4.67E-08
666,4.68E-08
667,4.69E-08
668,4.69E-08
669,4.69E-08
670,4.71E-08
671,4.72E-08
672,4.72E-08
673,4.73E-08
674,4.73E-08
675,4.74E-08
676,4.74E-08
677,4.76E-08
678,4.77E-08
679,4.77E-08
680,4.78E-08
681,4.78E-08
682,4.78E-08
683,4.79E-08
684,4.79E-08
685,4.79E-08
686,4.80E-08
687,4.81E-08
688,4.81E-08
689,4.82E-08
690,4.82E-08
691,4.83E-08
692,4.84E-08
693,4.84E-08
694,4.84E-08
695,4.85E-08
696,4.86E-08
697,4.87E-08
698,4.88E-08
699,4.89E-08
700,4.90E-08
701,4.91E-08
702,4.92E-08
703,4.92E-08
704,4.94E-08
705,4.96E-08
706,4.96E-08
707,4.96E-08
708,4.99E-08
709,4.99E-08
710,5.00E-08
711,5.01E-08
712,5.01E-08
713,5.01E-08
714,5.02E-08
715,5.03E-08
716,5.04E-08
717,5.04E-08
718,5.04E-08
719,5.05E-08
720,5.06E-08
721,5.06E-08
722,5.06E-08
723,5.08E-08
724,5.08E-08
725,5.09E-08
726,5.09E-08
727,5.09E-08
728,5.10E-08
729,5.10E-08
730,5.11E-08
731,5.12E-08
732,5.12E-08
733,5.13E-08
734,5.13E-08
735,5.13E-08
736,5.14E-08
737,5.14E-08
738,5.14E-08
739,5.15E-08
740,5.16E-08
741,5.17E-08
742,5.18E-08
743,5.18E-08
744,5.18E-08
745,5.20E-08
746,5.20E-08
747,5.21E-08
748,5.22E-08
749,5.24E-08
750,5.24E-08
751,5.24E-08
752,5.25E-08
753,5.25E-08
754,5.27E-08
755,5.27E-08
756,5.27E-08
757,5.29E-08
758,5.30E-08
759,5.32E-08
760,5.33E-08
761,5.34E-08
762,5.34E-08
763,5.35E-08
764,5.36E-08
765,5.36E-08
766,5.36E-08
767,5.37E-08
768,5.38E-08
769,5.40E-08
770,5.43E-08
771,5.45E-08
772,5.45E-08
773,5.47E-08
774,5.47E-08
775,5.49E-08
776,5.49E-08
777,5.49E-08
778,5.51E-08
779,5.51E-08
780,5.52E-08
781,5.53E-08
782,5.53E-08
783,5.54E-08
784,5.54E-08
785,5.55E-08
786,5.55E-08
787,5.55E-08
788,5.57E-08
789,5.57E-08
790,5.58E-08
791,5.58E-08
792,5.59E-08
793,5.60E-08
794,5.62E-08
795,5.62E-08
796,5.63E-08
797,5.64E-08
798,5.64E-08
799,5.64E-08
800,5.65E-08
801,5.67E-08
802,5.67E-08
803,5.67E-08
804,5.71E-08
805,5.71E-08
806,5.73E-08
807,5.73E-08
808,5.73E-08
809,5.74E-08
810,5.74E-08
811,5.75E-08
812,5.75E-08
813,5.77E-08
814,5.78E-08
815,5.79E-08
816,5.80E-08
817,5.82E-08
818,5.82E-08
819,5.83E-08
820,5.83E-08
821,5.83E-08
822,5.84E-08
823,5.85E-08
824,5.85E-08
825,5.85E-08
826,5.86E-08
827,5.87E-08
828,5.87E-08
829,5.88E-08
830,5.88E-08
831,5.89E-08
832,5.89E-08
833,5.90E-08
834,5.90E-08
835,5.91E-08
836,5.92E-08
837,5.92E-08
838,5.93E-08
839,5.94E-08
840,5.95E-08
841,5.95E-08
842,5.95E-08
843,5.97E-08
844,5.98E-08
845,5.99E-08
846,6.01E-08
847,6.02E-08
848,6.06E-08
849,6.06E-08
850,6.07E-08
851,6.09E-08
852,6.09E-08
853,6.10E-08
854,6.10E-08
855,6.10E-08
856,6.12E-08
857,6.12E-08
858,6.13E-08
859,6.14E-08
860,6.14E-08
861,6.14E-08
862,6.16E-08
863,6.17E-08
864,6.18E-08
865,6.18E-08
866,6.19E-08
867,6.21E-08
868,6.22E-08
869,6.23E-08
870,6.23E-08
871,6.23E-08
872,6.24E-08
873,6.25E-08
874,6.26E-08
875,6.29E-08
876,6.30E-08
877,6.31E-08
878,6.31E-08
879,6.31E-08
880,6.32E-08
881,6.33E-08
882,6.34E-08
883,6.35E-08
884,6.35E-08
885,6.36E-08
886,6.37E-08
887,6.41E-08
888,6.42E-08
889,6.42E-08
890,6.42E-08
891,6.43E-08
892,6.43E-08
893,6.45E-08
894,6.47E-08
895,6.47E-08
896,6.47E-08
897,6.47E-08
898,6.48E-08
899,6.48E-08
900,6.49E-08
901,6.50E-08
902,6.51E-08
903,6.52E-08
904,6.53E-08
905,6.55E-08
906,6.57E-08
907,6.58E-08
908,6.59E-08
909,6.60E-08
910,6.60E-08
911,6.60E-08
912,6.61E-08
913,6.62E-08
914,6.63E-08
915,6.63E-08
916,6.64E-08
917,6.64E-08
918,6.66E-08
919,6.66E-08
920,6.67E-08
921,6.68E-08
922,6.68E-08
923,6.68E-08
924,6.70E-08
925,6.70E-08
926,6.71E-08
927,6.74E-08
928,6.74E-08
929,6.75E-08
930,6.76E-08
931,6.78E-08
932,6.79E-08
933,6.80E-08
934,6.80E-08
935,6.82E-08
936,6.82E-08
937,6.84E-08
938,6.86E-08
939,6.86E-08
940,6.87E-08
941,6.89E-08
942,6.89E-08
943,6.89E-08
944,6.89E-08
945,6.90E-08
946,6.92E-08
947,6.92E-08
948,6.93E-08
949,6.93E-08
950,6.94E-08
951,6.94E-08
952,6.95E-08
953,6.95E-08
954,6.99E-08
955,7.01E-08
956,7.03E-08
957,7.03E-08
958,7.03E-08
959,7.03E-08
960,7.07E-08
961,7.09E-08
962,7.09E-08
963,7.09E-08
964,7.09E-08
965,7.10E-08
966,7.12E-08
967,7.12E-08
968,7.13E-08
969,7.15E-08
970,7.15E-08
971,7.18E-08
972,7.18E-08
973,7.19E-08
974,7.20E-08
975,7.22E-08
976,7.22E-08
977,7.22E-08
978,7.28E-08
979,7.28E-08
980,7.29E-08
981,7.31E-08
982,7.32E-08
983,7.32E-08
984,7.32E-08
985,7.32E-08
986,7.37E-08
987,7.37E-08
988,7.38E-08
989,7.38E-08
990,7.38E-08
991,7.38E-08
992,7.39E-08
993,7.39E-08
994,7.40E-08
995,7.41E-08
996,7.41E-08
997,7.42E-08
998,7.42E-08
999,7.43E-08
1000,7.43E-08
1001,7.43E-08
1002,7.44E-08
1003,7.46E-08
1004,7.47E-08
1005,7.49E-08
1006,7.54E-08
1007,7.54E-08
1008,7.58E-08
1009,7.59E-08
1010,7.59E-08
1011,7.60E-08
1012,7.61E-08
1013,7.61E-08
1014,7.63E-08
1015,7.65E-08
1016,7.66E-08
1017,7.67E-08
1018,7.68E-08
1019,7.69E-08
1020,7.69E-08
1021,7.71E-08
1022,7.72E-08
1023,7.73E-08
1024,7.74E-08
1025,7.74E-08
1026,7.75E-08
1027,7.75E-08
1028,7.76E-08
1029,7.79E-08
1030,7.79E-08
1031,7.81E-08
1032,7.81E-08
1033,7.82E-08
1034,7.82E-08
1035,7.83E-08
1036,7.84E-08
1037,7.84E-08
1038,7.84E-08
1039,7.89E-08
1040,7.89E-08
1041,7.89E-08
1042,7.93E-08
1043,7.93E-08
1044,7.94E-08
1045,7.94E-08
1046,7.95E-08
1047,7.95E-08
1048,7.96E-08
1049,7.97E-08
1050,7.97E-08
1051,7.99E-08
1052,7.99E-08
1053,8.00E-08
1054,8.00E-08
1055,8.00E-08
1056,8.01E-08
1057,8.04E-08
1058,8.05E-08
1059,8.06E-08
1060,8.06E-08
1061,8.07E-08
1062,8.08E-08
1063,8.09E-08
1064,8.11E-08
1065,8.12E-08
1066,8.14E-08
1067,8.15E-08
1068,8.18E-08
1069,8.18E-08
1070,8.18E-08
1071,8.19E-08
1072,8.20E-08
1073,8.27E-08
1074,8.27E-08
1075,8.28E-08
1076,8.28E-08
1077,8.31E-08
1078,8.31E-08
1079,8.32E-08
1080,8.32E-08
1081,8.33E-08
1082,8.33E-08
1083,8.33E-08
1084,8.34E-08
1085,8.35E-08
1086,8.36E-08
1087,8.36E-08
1088,8.37E-08
1089,8.38E-08
1090,8.38E-08
1091,8.39E-08
1092,8.39E-08
1093,8.40E-08
1094,8.41E-08
1095,8.41E-08
1096,8.42E-08
1097,8.42E-08
1098,8.42E-08
1099,8.42E-08
1100,8.44E-08
1101,8.44E-08
1102,8.45E-08
1103,8.47E-08
1104,8.47E-08
1105,8.48E-08
1106,8.48E-08
1107,8.48E-08
1108,8.50E-08
1109,8.51E-08
1110,8.51E-08
1111,8.54E-08
1112,8.55E-08
1113,8.57E-08
1114,8.57E-08
1115,8.58E-08
1116,8.58E-08
1117,8.60E-08
1118,8.63E-08
1119,8.63E-08
1120,8.65E-08
1121,8.65E-08
1122,8.66E-08
1123,8.67E-08
1124,8.67E-08
1125,8.72E-08
1126,8.73E-08
1127,8.73E-08
1128,8.75E-08
1129,8.75E-08
1130,8.76E-08
1131,8.78E-08
1132,8.80E-08
1133,8.81E-08
1134,8.84E-08
1135,8.85E-08
1136,8.85E-08
1137,8.85E-08
1138,8.86E-08
1139,8.86E-08
1140,8.87E-08
1141,8.87E-08
1142,8.87E-08
1143,8.88E-08
1144,8.89E-08
1145,8.90E-08
1146,8.91E-08
1147,8.91E-08
1148,8.92E-08
1149,8.92E-08
1150,8.93E-08
1151,8.94E-08
1152,8.95E-08
1153,8.98E-08
1154,9.00E-08
1155,9.01E-08
1156,9.01E-08
1157,9.02E-08
1158,9.02E-08
1159,9.03E-08
1160,9.03E-08
1161,9.04E-08
1162,9.08E-08
1163,9.08E-08
1164,9.10E-08
1165,9.10E-08
1166,9.10E-08
1167,9.12E-08
1168,9.14E-08
1169,9.14E-08
1170,9.15E-08
1171,9.15E-08
1172,9.15E-08
1173,9.16E-08
1174,9.16E-08
1175,9.17E-08
1176,9.17E-08
1177,9.19E-08
1178,9.19E-08
1179,9.21E-08
1180,9.30E-08
1181,9.32E-08
1182,9.33E-08
1183,9.34E-08
1184,9.34E-08
1185,9.35E-08
1186,9.36E-08
1187,9.37E-08
1188,9.38E-08
1189,9.43E-08
1190,9.43E-08
1191,9.45E-08
1192,9.45E-08
1193,9.48E-08
1194,9.55E-08
1195,9.55E-08
1196,9.56E-08
1197,9.57E-08
1198,9.58E-08
1199,9.60E-08
1200,9.61E-08
1201,9.64E-08
1202,9.64E-08
1203,9.69E-08
1204,9.72E-08
1205,9.73E-08
1206,9.73E-08
1207,9.75E-08
1208,9.75E-08
1209,9.76E-08
1210,9.76E-08
1211,9.80E-08
1212,9.80E-08
1213,9.81E-08
1214,9.82E-08
1215,9.84E-08
1216,9.85E-08
1217,9.85E-08
1218,9.85E-08
1219,9.86E-08
1220,9.87E-08
1221,9.88E-08
1222,9.88E-08
1223,9.89E-08
1224,9.90E-08
1225,9.92E-08
1226,9.93E-08
1227,9.93E-08
1228,9.93E-08
1229,9.93E-08
1230,9.95E-08
1231,9.95E-08
1232,9.97E-08
1233,9.97E-08
1234,9.98E-08
1235,9.98E-08
1236,9.99E-08
1237,1.00E-07
1238,1.00E-07
1239,1.00E-07
1240,1.00E-07
1241,1.01E-07
1242,1.01E-07
1243,1.01E-07
1244,1.01E-07
1245,1.01E-07
1246,1.01E-07
1247,1.01E-07
1248,1.02E-07
1249,1.02E-07
1250,1.02E-07
1251,1.02E-07
1252,1.02E-07
1253,1.03E-07
1254,1.03E-07
1255,1.03E-07
1256,1.03E-07
1257,1.03E-07
1258,1.03E-07
1259,1.03E-07
1260,1.03E-07
1261,1.04E-07
1262,1.04E-07
1263,1.04E-07
1264,1.04E-07
1265,1.04E-07
1266,1.04E-07
1267,1.04E-07
1268,1.04E-07
1269,1.04E-07
1270,1.04E-07
1271,1.04E-07
1272,1.05E-07
1273,1.05E-07
1274,1.05E-07
1275,1.05E-07
1276,1.05E-07
1277,1.05E-07
1278,1.05E-07
1279,1.05E-07
1280,1.06E-07
1281,1.06E-07
1282,1.06E-07
1283,1.06E-07
1284,1.06E-07
1285,1.06E-07
1286,1.06E-07
1287,1.07E-07
1288,1.07E-07
1289,1.07E-07
1290,1.07E-07
1291,1.07E-07
1292,1.07E-07
1293,1.07E-07
1294,1.08E-07
1295,1.08E-07
1296,1.08E-07
1297,1.08E-07
1298,1.08E-07
1299,1.08E-07
1300,1.08E-07
1301,1.08E-07
1302,1.09E-07
1303,1.09E-07
1304,1.09E-07
1305,1.09E-07
1306,1.09E-07
1307,1.09E-07
1308,1.09E-07
1309,1.09E-07
1310,1.09E-07
1311,1.09E-07
1312,1.09E-07
1313,1.09E-07
1314,1.09E-07
1315,1.10E-07
1316,1.10E-07
1317,1.10E-07
1318,1.10E-07
1319,1.10E-07
1320,1.10E-07
1321,1.10E-07
1322,1.10E-07
1323,1.10E-07
1324,1.10E-07
1325,1.10E-07
1326,1.11E-07
1327,1.11E-07
1328,1.11E-07
1329,1.11E-07
1330,1.11E-07
1331,1.11E-07
1332,1.12E-07
1333,1.12E-07
1334,1.12E-07
1335,1.12E-07
1336,1.12E-07
1337,1.12E-07
1338,1.12E-07
1339,1.12E-07
1340,1.12E-07
1341,1.12E-07
1342,1.13E-07
1343,1.13E-07
1344,1.13E-07
1345,1.13E-07
1346,1.13E-07
1347,1.14E-07
1348,1.14E-07
1349,1.14E-07
1350,1.14E-07
1351,1.14E-07
1352,1.14E-07
1353,1.14E-07
1354,1.14E-07
1355,1.14E-07
1356,1.14E-07
1357,1.14E-07
1358,1.14E-07
1359,1.14E-07
1360,1.15E-07
1361,1.15E-07
1362,1.15E-07
1363,1.15E-07
1364,1.16E-07
1365,1.16E-07
1366,1.16E-07
1367,1.16E-07
1368,1.16E-07
1369,1.16E-07
1370,1.16E-07
1371,1.17E-07
1372,1.17E-07
1373,1.17E-07
1374,1.17E-07
1375,1.17E-07
1376,1.17E-07
1377,1.17E-07
1378,1.18E-07
1379,1.18E-07
1380,1.18E-07
1381,1.18E-07
1382,1.18E-07
1383,1.18E-07
1384,1.18E-07
1385,1.18E-07
1386,1.19E-07
1387,1.19E-07
1388,1.19E-07
1389,1.19E-07
1390,1.19E-07
1391,1.20E-07
1392,1.20E-07
1393,1.20E-07
1394,1.20E-07
1395,1.20E-07
1396,1.20E-07
1397,1.20E-07
1398,1.20E-07
1399,1.20E-07
1400,1.20E-07
1401,1.21E-07
1402,1.21E-07
1403,1.21E-07
1404,1.21E-07
1405,1.21E-07
1406,1.21E-07
1407,1.21E-07
1408,1.22E-07
1409,1.22E-07
1410,1.22E-07
1411,1.22E-07
1412,1.22E-07
1413,1.23E-07
1414,1.23E-07
1415,1.24E-07
1416,1.24E-07
1417,1.24E-07
1418,1.24E-07
1419,1.24E-07
1420,1.24E-07
1421,1.25E-07
1422,1.25E-07
1423,1.25E-07
1424,1.25E-07
1425,1.25E-07
1426,1.25E-07
1427,1.25E-07
1428,1.25E-07
1429,1.26E-07
1430,1.26E-07
1431,1.26E-07
1432,1.26E-07
1433,1.26E-07
1434,1.26E-07
1435,1.27E-07
1436,1.27E-07
1437,1.27E-07
1438,1.27E-07
1439,1.27E-07
1440,1.27E-07
1441,1.27E-07
1442,1.27E-07
1443,1.27E-07
1444,1.27E-07
1445,1.28E-07
1446,1.28E-07
1447,1.28E-07
1448,1.28E-07
1449,1.28E-07
1450,1.28E-07
1451,1.28E-07
1452,1.29E-07
1453,1.29E-07
1454,1.29E-07
1455,1.29E-07
1456,1.30E-07
1457,1.30E-07
1458,1.30E-07
1459,1.30E-07
1460,1.31E-07
1461,1.31E-07
1462,1.31E-07
1463,1.31E-07
1464,1.31E-07
1465,1.31E-07
1466,1.31E-07
1467,1.31E-07
1468,1.31E-07
1469,1.31E-07
1470,1.32E-07
1471,1.32E-07
1472,1.32E-07
1473,1.32E-07
1474,1.32E-07
1475,1.32E-07
1476,1.32E-07
1477,1.32E-07
1478,1.33E-07
1479,1.33E-07
1480,1.33E-07
1481,1.33E-07
1482,1.33E-07
1483,1.33E-07
1484,1.34E-07
1485,1.34E-07
1486,1.34E-07
1487,1.34E-07
1488,1.34E-07
1489,1.34E-07
1490,1.34E-07
1491,1.35E-07
1492,1.35E-07
1493,1.35E-07
1494,1.35E-07
1495,1.35E-07
1496,1.35E-07
1497,1.35E-07
1498,1.35E-07
1499,1.35E-07
1500,1.35E-07
1501,1.35E-07
1502,1.35E-07
1503,1.35E-07
1504,1.36E-07
1505,1.36E-07
1506,1.36E-07
1507,1.36E-07
1508,1.36E-07
1509,1.36E-07
1510,1.36E-07
1511,1.36E-07
1512,1.36E-07
1513,1.36E-07
1514,1.37E-07
1515,1.37E-07
1516,1.37E-07
1517,1.37E-07
1518,1.38E-07
1519,1.38E-07
1520,1.38E-07
1521,1.38E-07
1522,1.38E-07
1523,1.39E-07
1524,1.39E-07
1525,1.39E-07
1526,1.39E-07
1527,1.39E-07
1528,1.39E-07
1529,1.39E-07
1530,1.39E-07
1531,1.39E-07
1532,1.39E-07
1533,1.40E-07
1534,1.40E-07
1535,1.40E-07
1536,1.40E-07
1537,1.40E-07
1538,1.40E-07
1539,1.40E-07
1540,1.40E-07
1541,1.41E-07
1542,1.41E-07
1543,1.41E-07
1544,1.41E-07
1545,1.41E-07
1546,1.42E-07
1547,1.42E-07
1548,1.42E-07
1549,1.42E-07
1550,1.42E-07
1551,1.42E-07
1552,1.43E-07
1553,1.43E-07
1554,1.43E-07
1555,1.43E-07
1556,1.43E-07
1557,1.43E-07
1558,1.44E-07
1559,1.44E-07
1560,1.44E-07
1561,1.44E-07
1562,1.44E-07
1563,1.44E-07
1564,1.44E-07
1565,1.44E-07
1566,1.44E-07
1567,1.44E-07
1568,1.44E-07
1569,1.44E-07
1570,1.44E-07
1571,1.44E-07
1572,1.45E-07
1573,1.45E-07
1574,1.45E-07
1575,1.45E-07
1576,1.46E-07
1577,1.46E-07
1578,1.46E-07
1579,1.46E-07
1580,1.46E-07
1581,1.46E-07
1582,1.46E-07
1583,1.46E-07
1584,1.47E-07
1585,1.47E-07
1586,1.47E-07
1587,1.47E-07
1588,1.48E-07
1589,1.48E-07
1590,1.48E-07
1591,1.48E-07
1592,1.48E-07
1593,1.48E-07
1594,1.48E-07
1595,1.48E-07
1596,1.48E-07
1597,1.48E-07
1598,1.48E-07
1599,1.48E-07
1600,1.49E-07
1601,1.49E-07
1602,1.49E-07
1603,1.49E-07
1604,1.49E-07
1605,1.49E-07
1606,1.50E-07
1607,1.50E-07
1608,1.50E-07
1609,1.50E-07
1610,1.50E-07
1611,1.51E-07
1612,1.51E-07
1613,1.51E-07
1614,1.51E-07
1615,1.51E-07
1616,1.51E-07
1617,1.52E-07
1618,1.52E-07
1619,1.52E-07
1620,1.52E-07
1621,1.52E-07
1622,1.52E-07
1623,1.53E-07
1624,1.53E-07
1625,1.53E-07
1626,1.53E-07
1627,1.53E-07
1628,1.53E-07
1629,1.53E-07
1630,1.53E-07
1631,1.54E-07
1632,1.54E-07
1633,1.54E-07
1634,1.54E-07
1635,1.55E-07
1636,1.55E-07
1637,1.55E-07
1638,1.55E-07
1639,1.56E-07
1640,1.56E-07
1641,1.56E-07
1642,1.56E-07
1643,1.56E-07
1644,1.56E-07
1645,1.56E-07
1646,1.56E-07
1647,1.57E-07
1648,1.57E-07
1649,1.57E-07
1650,1.57E-07
1651,1.57E-07
1652,1.57E-07
1653,1.57E-07
1654,1.57E-07
1655,1.58E-07
1656,1.58E-07
1657,1.58E-07
1658,1.58E-07
1659,1.58E-07
1660,1.59E-07
1661,1.59E-07
1662,1.59E-07
1663,1.59E-07
1664,1.59E-07
1665,1.59E-07
1666,1.59E-07
1667,1.59E-07
1668,1.60E-07
1669,1.60E-07
1670,1.60E-07
1671,1.60E-07
1672,1.60E-07
1673,1.60E-07
1674,1.60E-07
1675,1.61E-07
1676,1.61E-07
1677,1.61E-07
1678,1.61E-07
1679,1.61E-07
1680,1.62E-07
1681,1.62E-07
1682,1.62E-07
1683,1.62E-07
1684,1.62E-07
1685,1.62E-07
1686,1.63E-07
1687,1.63E-07
1688,1.63E-07
1689,1.63E-07
1690,1.63E-07
1691,1.63E-07
1692,1.63E-07
1693,1.63E-07
1694,1.63E-07
1695,1.63E-07
1696,1.64E-07
1697,1.64E-07
1698,1.64E-07
1699,1.64E-07
1700,1.64E-07
1701,1.64E-07
1702,1.64E-07
1703,1.64E-07
1704,1.65E-07
1705,1.65E-07
1706,1.65E-07
1707,1.65E-07
1708,1.65E-07
1709,1.65E-07
1710,1.66E-07
1711,1.66E-07
1712,1.66E-07
1713,1.66E-07
1714,1.66E-07
1715,1.67E-07
1716,1.67E-07
1717,1.67E-07
1718,1.67E-07
1719,1.67E-07
1720,1.67E-07
1721,1.67E-07
1722,1.67E-07
1723,1.67E-07
1724,1.67E-07
1725,1.67E-07
1726,1.68E-07
1727,1.68E-07
1728,1.68E-07
1729,1.68E-07
1730,1.69E-07
1731,1.69E-07
1732,1.69E-07
1733,1.69E-07
1734,1.69E-07
1735,1.69E-07
1736,1.69E-07
1737,1.69E-07
1738,1.70E-07
1739,1.70E-07
1740,1.70E-07
1741,1.70E-07
1742,1.70E-07
1743,1.70E-07
1744,1.70E-07
1745,1.70E-07
1746,1.71E-07
1747,1.71E-07
1748,1.71E-07
1749,1.71E-07
1750,1.72E-07
1751,1.72E-07
1752,1.72E-07
1753,1.73E-07
1754,1.73E-07
1755,1.73E-07
1756,1.73E-07
1757,1.73E-07
1758,1.74E-07
1759,1.74E-07
1760,1.74E-07
1761,1.75E-07
1762,1.75E-07
1763,1.75E-07
1764,1.75E-07
1765,1.75E-07
1766,1.75E-07
1767,1.75E-07
1768,1.76E-07
1769,1.76E-07
1770,1.76E-07
1771,1.76E-07
1772,1.76E-07
1773,1.76E-07
1774,1.76E-07
1775,1.76E-07
1776,1.76E-07
1777,1.76E-07
1778,1.76E-07
1779,1.76E-07
1780,1.77E-07
1781,1.77E-07
1782,1.77E-07
1783,1.77E-07
1784,1.77E-07
1785,1.77E-07
1786,1.78E-07
1787,1.78E-07
1788,1.78E-07
1789,1.78E-07
1790,1.79E-07
1791,1.79E-07
1792,1.79E-07
1793,1.79E-07
1794,1.79E-07
1795,1.79E-07
1796,1.80E-07
1797,1.80E-07
1798,1.80E-07
1799,1.80E-07
1800,1.80E-07
1801,1.80E-07
1802,1.81E-07
1803,1.81E-07
1804,1.81E-07
1805,1.81E-07
1806,1.81E-07
1807,1.82E-07
1808,1.82E-07
1809,1.82E-07
1810,1.82E-07
1811,1.82E-07
1812,1.82E-07
1813,1.82E-07
1814,1.82E-07
1815,1.83E-07
1816,1.83E-07
1817,1.83E-07
1818,1.83E-07
1819,1.83E-07
1820,1.83E-07
1821,1.83E-07
1822,1.84E-07
1823,1.84E-07
1824,1.84E-07
1825,1.84E-07
1826,1.84E-07
1827,1.84E-07
1828,1.84E-07
1829,1.84E-07
1830,1.84E-07
1831,1.85E-07
1832,1.85E-07
1833,1.85E-07
1834,1.85E-07
1835,1.85E-07
1836,1.85E-07
1837,1.85E-07
1838,1.86E-07
1839,1.86E-07
1840,1.86E-07
1841,1.86E-07
1842,1.87E-07
1843,1.87E-07
1844,1.87E-07
1845,1.87E-07
1846,1.88E-07
1847,1.88E-07
1848,1.88E-07
1849,1.88E-07
1850,1.89E-07
1851,1.89E-07
1852,1.89E-07
1853,1.89E-07
1854,1.89E-07
1855,1.89E-07
1856,1.89E-07
1857,1.89E-07
1858,1.89E-07
1859,1.90E-07
1860,1.90E-07
1861,1.90E-07
1862,1.90E-07
1863,1.90E-07
1864,1.91E-07
1865,1.91E-07
1866,1.91E-07
1867,1.91E-07
1868,1.91E-07
1869,1.92E-07
1870,1.92E-07
1871,1.92E-07
1872,1.92E-07
1873,1.92E-07
1874,1.92E-07
1875,1.93E-07
1876,1.93E-07
1877,1.93E-07
1878,1.93E-07
1879,1.93E-07
1880,1.93E-07
1881,1.93E-07
1882,1.93E-07
1883,1.93E-07
1884,1.93E-07
1885,1.94E-07
1886,1.94E-07
1887,1.94E-07
1888,1.94E-07
1889,1.94E-07
1890,1.94E-07
1891,1.94E-07
1892,1.94E-07
1893,1.95E-07
1894,1.95E-07
1895,1.95E-07
1896,1.95E-07
1897,1.95E-07
1898,1.95E-07
1899,1.95E-07
1900,1.95E-07
1901,1.96E-07
1902,1.96E-07
1903,1.96E-07
1904,1.96E-07
1905,1.96E-07
1906,1.96E-07
1907,1.96E-07
1908,1.96E-07
1909,1.96E-07
1910,1.96E-07
1911,1.97E-07
1912,1.97E-07
1913,1.97E-07
1914,1.98E-07
1915,1.98E-07
1916,1.98E-07
1917,1.98E-07
1918,1.99E-07
1919,1.99E-07
1920,1.99E-07
1921,1.99E-07
1922,1.99E-07
1923,1.99E-07
1924,2.00E-07
1925,2.00E-07
1926,2.00E-07
1927,2.00E-07
1928,2.00E-07
1929,2.01E-07
1930,2.01E-07
1931,2.01E-07
1932,2.01E-07
1933,2.01E-07
1934,2.01E-07
1935,2.02E-07
1936,2.02E-07
1937,2.02E-07
1938,2.02E-07
1939,2.02E-07
1940,2.02E-07
1941,2.03E-07
1942,2.03E-07
1943,2.03E-07
1944,2.04E-07
1945,2.04E-07
1946,2.04E-07
1947,2.04E-07
1948,2.04E-07
1949,2.05E-07
1950,2.05E-07
1951,2.05E-07
1952,2.05E-07
1953,2.05E-07
1954,2.05E-07
1955,2.06E-07
1956,2.06E-07
1957,2.06E-07
1958,2.07E-07
1959,2.07E-07
1960,2.07E-07
1961,2.07E-07
1962,2.07E-07
1963,2.07E-07
1964,2.08E-07
1965,2.08E-07
1966,2.08E-07
1967,2.08E-07
1968,2.09E-07
1969,2.09E-07
1970,2.09E-07
1971,2.09E-07
1972,2.09E-07
1973,2.10E-07
1974,2.10E-07
1975,2.10E-07
1976,2.10E-07
1977,2.10E-07
1978,2.10E-07
1979,2.11E-07
1980,2.11E-07
1981,2.11E-07
1982,2.11E-07
1983,2.12E-07
1984,2.12E-07
1985,2.12E-07
1986,2.12E-07
1987,2.12E-07
1988,2.12E-07
1989,2.12E-07
1990,2.13E-07
1991,2.13E-07
1992,2.13E-07
1993,2.13E-07
1994,2.14E-07
1995,2.14E-07
1996,2.15E-07
1997,2.15E-07
1998,2.15E-07
1999,2.16E-07
2000,2.16E-07
2001,2.16E-07
2002,2.16E-07
2003,2.16E-07
2004,2.16E-07
2005,2.16E-07
2006,2.17E-07
2007,2.17E-07
2008,2.17E-07
2009,2.17E-07
2010,2.17E-07
2011,2.17E-07
2012,2.18E-07
2013,2.18E-07
2014,2.18E-07
2015,2.18E-07
2016,2.18E-07
2017,2.18E-07
2018,2.18E-07
2019,2.18E-07
2020,2.18E-07
2021,2.18E-07
2022,2.18E-07
2023,2.19E-07
2024,2.19E-07
2025,2.19E-07
2026,2.19E-07
2027,2.19E-07
2028,2.19E-07
2029,2.19E-07
2030,2.19E-07
2031,2.20E-07
2032,2.20E-07
2033,2.20E-07
2034,2.20E-07
2035,2.20E-07
2036,2.20E-07
2037,2.20E-07
2038,2.20E-07
2039,2.20E-07
2040,2.20E-07
2041,2.22E-07
2042,2.23E-07
2043,2.23E-07
2044,2.23E-07
2045,2.23E-07
2046,2.23E-07
2047,2.23E-07
2048,2.23E-07
2049,2.24E-07
2050,2.24E-07
2051,2.24E-07
2052,2.24E-07
2053,2.24E-07
2054,2.24E-07
2055,2.24E-07
2056,2.24E-07
2057,2.24E-07
2058,2.25E-07
2059,2.25E-07
2060,2.25E-07
2061,2.25E-07
2062,2.25E-07
2063,2.25E-07
2064,2.25E-07
2065,2.26E-07
2066,2.26E-07
2067,2.26E-07
2068,2.26E-07
2069,2.26E-07
2070,2.26E-07
2071,2.26E-07
2072,2.26E-07
2073,2.26E-07
2074,2.26E-07
2075,2.26E-07
2076,2.27E-07
2077,2.27E-07
2078,2.27E-07
2079,2.27E-07
2080,2.27E-07
2081,2.27E-07
2082,2.27E-07
2083,2.28E-07
2084,2.28E-07
2085,2.28E-07
2086,2.28E-07
2087,2.28E-07
2088,2.29E-07
2089,2.29E-07
2090,2.29E-07
2091,2.29E-07
2092,2.30E-07
2093,2.30E-07
2094,2.30E-07
2095,2.31E-07
2096,2.31E-07
2097,2.31E-07
2098,2.31E-07
2099,2.31E-07
2100,2.31E-07
2101,2.31E-07
2102,2.31E-07
2103,2.31E-07
2104,2.31E-07
2105,2.31E-07
2106,2.31E-07
2107,2.32E-07
2108,2.32E-07
2109,2.33E-07
2110,2.33E-07
2111,2.33E-07
2112,2.34E-07
2113,2.34E-07
2114,2.34E-07
2115,2.34E-07
2116,2.34E-07
2117,2.34E-07
2118,2.35E-07
2119,2.35E-07
2120,2.36E-07
2121,2.36E-07
2122,2.36E-07
2123,2.36E-07
2124,2.36E-07
2125,2.36E-07
2126,2.36E-07
2127,2.37E-07
2128,2.37E-07
2129,2.37E-07
2130,2.39E-07
2131,2.39E-07
2132,2.39E-07
2133,2.40E-07
2134,2.40E-07
2135,2.40E-07
2136,2.40E-07
2137,2.41E-07
2138,2.41E-07
2139,2.41E-07
2140,2.41E-07
2141,2.42E-07
2142,2.42E-07
2143,2.42E-07
2144,2.42E-07
2145,2.42E-07
2146,2.42E-07
2147,2.42E-07
2148,2.42E-07
2149,2.43E-07
2150,2.43E-07
2151,2.43E-07
2152,2.43E-07
2153,2.43E-07
2154,2.43E-07
2155,2.43E-07
2156,2.44E-07
2157,2.44E-07
2158,2.44E-07
2159,2.44E-07
2160,2.45E-07
2161,2.45E-07
2162,2.45E-07
2163,2.45E-07
2164,2.45E-07
2165,2.45E-07
2166,2.45E-07
2167,2.45E-07
2168,2.45E-07
2169,2.46E-07
2170,2.46E-07
2171,2.46E-07
2172,2.46E-07
2173,2.46E-07
2174,2.46E-07
2175,2.47E-07
2176,2.47E-07
2177,2.47E-07
2178,2.47E-07
2179,2.48E-07
2180,2.48E-07
2181,2.48E-07
2182,2.48E-07
2183,2.48E-07
2184,2.48E-07
2185,2.48E-07
2186,2.49E-07
2187,2.49E-07
2188,2.50E-07
2189,2.50E-07
2190,2.50E-07
2191,2.50E-07
2192,2.51E-07
2193,2.51E-07
2194,2.51E-07
2195,2.51E-07
2196,2.51E-07
2197,2.51E-07
2198,2.51E-07
2199,2.51E-07
2200,2.51E-07
2201,2.52E-07
2202,2.52E-07
2203,2.52E-07
2204,2.52E-07
2205,2.52E-07
2206,2.52E-07
2207,2.52E-07
2208,2.52E-07
2209,2.52E-07
2210,2.52E-07
2211,2.52E-07
2212,2.52E-07
2213,2.53E-07
2214,2.53E-07
2215,2.53E-07
2216,2.54E-07
2217,2.54E-07
2218,2.54E-07
2219,2.55E-07
2220,2.55E-07
2221,2.55E-07
2222,2.55E-07
2223,2.55E-07
2224,2.55E-07
2225,2.55E-07
2226,2.55E-07
2227,2.56E-07
2228,2.56E-07
2229,2.56E-07
2230,2.56E-07
2231,2.57E-07
2232,2.57E-07
2233,2.57E-07
2234,2.57E-07
2235,2.57E-07
2236,2.58E-07
2237,2.58E-07
2238,2.58E-07
2239,2.58E-07
2240,2.59E-07
2241,2.59E-07
2242,2.59E-07
2243,2.59E-07
2244,2.60E-07
2245,2.60E-07
2246,2.61E-07
2247,2.61E-07
2248,2.61E-07
2249,2.61E-07
2250,2.61E-07
2251,2.61E-07
2252,2.61E-07
2253,2.62E-07
2254,2.62E-07
2255,2.62E-07
2256,2.62E-07
2257,2.63E-07
2258,2.63E-07
2259,2.63E-07
2260,2.63E-07
2261,2.63E-07
2262,2.63E-07
2263,2.64E-07
2264,2.64E-07
2265,2.64E-07
2266,2.64E-07
2267,2.64E-07
2268,2.64E-07
2269,2.65E-07
2270,2.65E-07
2271,2.65E-07
2272,2.66E-07
2273,2.66E-07
2274,2.66E-07
2275,2.66E-07
2276,2.66E-07
2277,2.66E-07
2278,2.66E-07
2279,2.67E-07
2280,2.67E-07
2281,2.67E-07
2282,2.67E-07
2283,2.67E-07
2284,2.68E-07
2285,2.68E-07
2286,2.68E-07
2287,2.69E-07
2288,2.69E-07
2289,2.69E-07
2290,2.69E-07
2291,2.69E-07
2292,2.69E-07
2293,2.69E-07
2294,2.70E-07
2295,2.70E-07
2296,2.71E-07
2297,2.71E-07
2298,2.71E-07
2299,2.71E-07
2300,2.71E-07
2301,2.71E-07
2302,2.71E-07
2303,2.71E-07
2304,2.71E-07
2305,2.71E-07
2306,2.71E-07
2307,2.71E-07
2308,2.71E-07
2309,2.72E-07
2310,2.72E-07
2311,2.72E-07
2312,2.73E-07
2313,2.73E-07
2314,2.73E-07
2315,2.73E-07
2316,2.73E-07
2317,2.74E-07
2318,2.74E-07
2319,2.74E-07
2320,2.74E-07
2321,2.75E-07
2322,2.75E-07
2323,2.75E-07
2324,2.75E-07
2325,2.75E-07
2326,2.75E-07
2327,2.75E-07
2328,2.75E-07
2329,2.76E-07
2330,2.76E-07
2331,2.76E-07
2332,2.76E-07
2333,2.76E-07
2334,2.76E-07
2335,2.76E-07
2336,2.76E-07
2337,2.76E-07
2338,2.76E-07
2339,2.77E-07
2340,2.77E-07
2341,2.77E-07
2342,2.78E-07
2343,2.78E-07
2344,2.78E-07
2345,2.78E-07
2346,2.79E-07
2347,2.79E-07
2348,2.79E-07
2349,2.80E-07
2350,2.80E-07
2351,2.80E-07
2352,2.80E-07
2353,2.81E-07
2354,2.81E-07
2355,2.81E-07
2356,2.81E-07
2357,2.82E-07
2358,2.82E-07
2359,2.82E-07
2360,2.82E-07
2361,2.82E-07
2362,2.82E-07
2363,2.83E-07
2364,2.83E-07
2365,2.83E-07
2366,2.83E-07
2367,2.83E-07
2368,2.84E-07
2369,2.84E-07
2370,2.84E-07
2371,2.84E-07
2372,2.84E-07
2373,2.85E-07
2374,2.85E-07
2375,2.85E-07
2376,2.85E-07
2377,2.85E-07
2378,2.85E-07
2379,2.86E-07
2380,2.86E-07
2381,2.86E-07
2382,2.86E-07
2383,2.86E-07
2384,2.87E-07
2385,2.87E-07
2386,2.87E-07
2387,2.87E-07
2388,2.87E-07
2389,2.87E-07
2390,2.87E-07
2391,2.88E-07
2392,2.88E-07
2393,2.88E-07
2394,2.88E-07
2395,2.89E-07
2396,2.89E-07
2397,2.89E-07
2398,2.89E-07
2399,2.89E-07
2400,2.89E-07
2401,2.90E-07
2402,2.90E-07
2403,2.90E-07
2404,2.90E-07
2405,2.90E-07
2406,2.91E-07
2407,2.92E-07
2408,2.92E-07
2409,2.92E-07
2410,2.92E-07
2411,2.92E-07
2412,2.92E-07
2413,2.92E-07
2414,2.93E-07
2415,2.93E-07
2416,2.93E-07
2417,2.93E-07
2418,2.93E-07
2419,2.93E-07
2420,2.94E-07
2421,2.94E-07
2422,2.95E-07
2423,2.95E-07
2424,2.95E-07
2425,2.96E-07
2426,2.97E-07
2427,2.97E-07
2428,2.98E-07
2429,2.98E-07
2430,2.98E-07
2431,2.98E-07
2432,2.99E-07
2433,2.99E-07
2434,2.99E-07
2435,2.99E-07
2436,2.99E-07
2437,2.99E-07
2438,2.99E-07
2439,3.00E-07
2440,3.00E-07
2441,3.00E-07
2442,3.01E-07
2443,3.01E-07
2444,3.02E-07
2445,3.02E-07
2446,3.02E-07
2447,3.03E-07
2448,3.03E-07
2449,3.04E-07
2450,3.04E-07
2451,3.04E-07
2452,3.04E-07
2453,3.06E-07
2454,3.06E-07
2455,3.06E-07
2456,3.06E-07
2457,3.06E-07
2458,3.06E-07
2459,3.06E-07
2460,3.07E-07
2461,3.07E-07
2462,3.07E-07
2463,3.08E-07
2464,3.08E-07
2465,3.09E-07
2466,3.09E-07
2467,3.09E-07
2468,3.09E-07
2469,3.10E-07
2470,3.11E-07
2471,3.11E-07
2472,3.11E-07
2473,3.11E-07
2474,3.11E-07
2475,3.12E-07
2476,3.12E-07
2477,3.12E-07
2478,3.12E-07
2479,3.12E-07
2480,3.12E-07
2481,3.12E-07
2482,3.13E-07
2483,3.13E-07
2484,3.13E-07
2485,3.13E-07
2486,3.13E-07
2487,3.13E-07
2488,3.13E-07
2489,3.13E-07
2490,3.14E-07
2491,3.14E-07
2492,3.14E-07
2493,3.14E-07
2494,3.14E-07
2495,3.14E-07
2496,3.15E-07
2497,3.15E-07
2498,3.16E-07
2499,3.17E-07
2500,3.17E-07
2501,3.17E-07
2502,3.18E-07
2503,3.18E-07
2504,3.18E-07
2505,3.18E-07
2506,3.18E-07
2507,3.18E-07
2508,3.18E-07
2509,3.18E-07
2510,3.19E-07
2511,3.19E-07
2512,3.19E-07
2513,3.19E-07
2514,3.19E-07
2515,3.19E-07
2516,3.19E-07
2517,3.19E-07
2518,3.20E-07
2519,3.20E-07
2520,3.20E-07
2521,3.20E-07
2522,3.20E-07
2523,3.20E-07
2524,3.20E-07
2525,3.20E-07
2526,3.20E-07
2527,3.21E-07
2528,3.21E-07
2529,3.21E-07
2530,3.21E-07
2531,3.22E-07
2532,3.22E-07
2533,3.23E-07
2534,3.23E-07
2535,3.23E-07
2536,3.24E-07
2537,3.24E-07
2538,3.24E-07
2539,3.24E-07
2540,3.25E-07
2541,3.25E-07
2542,3.25E-07
2543,3.25E-07
2544,3.26E-07
2545,3.27E-07
2546,3.27E-07
2547,3.27E-07
2548,3.27E-07
2549,3.28E-07
2550,3.28E-07
2551,3.28E-07
2552,3.29E-07
2553,3.29E-07
2554,3.29E-07
2555,3.30E-07
2556,3.30E-07
2557,3.30E-07
2558,3.30E-07
2559,3.30E-07
2560,3.31E-07
2561,3.31E-07
2562,3.32E-07
2563,3.32E-07
2564,3.32E-07
2565,3.32E-07
2566,3.33E-07
2567,3.33E-07
2568,3.33E-07
2569,3.33E-07
2570,3.33E-07
2571,3.33E-07
2572,3.34E-07
2573,3.34E-07
2574,3.34E-07
2575,3.34E-07
2576,3.34E-07
2577,3.34E-07
2578,3.35E-07
2579,3.36E-07
2580,3.36E-07
2581,3.36E-07
2582,3.36E-07
2583,3.37E-07
2584,3.37E-07
2585,3.37E-07
2586,3.38E-07
2587,3.38E-07
2588,3.38E-07
2589,3.38E-07
2590,3.38E-07
2591,3.38E-07
2592,3.39E-07
2593,3.39E-07
2594,3.39E-07
2595,3.39E-07
2596,3.39E-07
2597,3.39E-07
2598,3.40E-07
2599,3.40E-07
2600,3.40E-07
2601,3.40E-07
2602,3.40E-07
2603,3.40E-07
2604,3.40E-07
2605,3.42E-07
2606,3.42E-07
2607,3.42E-07
2608,3.43E-07
2609,3.43E-07
2610,3.43E-07
2611,3.44E-07
2612,3.44E-07
2613,3.45E-07
2614,3.45E-07
2615,3.45E-07
2616,3.47E-07
2617,3.47E-07
2618,3.47E-07
2619,3.47E-07
2620,3.47E-07
2621,3.47E-07
2622,3.47E-07
2623,3.48E-07
2624,3.48E-07
2625,3.48E-07
2626,3.48E-07
2627,3.49E-07
2628,3.49E-07
2629,3.50E-07
2630,3.50E-07
2631,3.50E-07
2632,3.50E-07
2633,3.51E-07
2634,3.51E-07
2635,3.53E-07
2636,3.53E-07
2637,3.53E-07
2638,3.54E-07
2639,3.54E-07
2640,3.55E-07
2641,3.55E-07
2642,3.56E-07
2643,3.57E-07
2644,3.57E-07
2645,3.58E-07
2646,3.58E-07
2647,3.58E-07
2648,3.58E-07
2649,3.59E-07
2650,3.59E-07
2651,3.59E-07
2652,3.61E-07
2653,3.62E-07
2654,3.62E-07
2655,3.63E-07
2656,3.63E-07
2657,3.63E-07
2658,3.64E-07
2659,3.64E-07
2660,3.65E-07
2661,3.66E-07
2662,3.66E-07
2663,3.67E-07
2664,3.67E-07
2665,3.67E-07
2666,3.67E-07
2667,3.67E-07
2668,3.68E-07
2669,3.68E-07
2670,3.69E-07
2671,3.70E-07
2672,3.71E-07
2673,3.71E-07
2674,3.71E-07
2675,3.71E-07
2676,3.71E-07
2677,3.72E-07
2678,3.72E-07
2679,3.72E-07
2680,3.72E-07
2681,3.73E-07
2682,3.73E-07
2683,3.74E-07
2684,3.74E-07
2685,3.74E-07
2686,3.75E-07
2687,3.75E-07
2688,3.75E-07
2689,3.76E-07
2690,3.76E-07
2691,3.76E-07
2692,3.76E-07
2693,3.77E-07
2694,3.77E-07
2695,3.78E-07
2696,3.78E-07
2697,3.78E-07
2698,3.79E-07
2699,3.79E-07
2700,3.79E-07
2701,3.80E-07
2702,3.80E-07
2703,3.80E-07
2704,3.80E-07
2705,3.80E-07
2706,3.81E-07
2707,3.81E-07
2708,3.82E-07
2709,3.82E-07
2710,3.83E-07
2711,3.84E-07
2712,3.84E-07
2713,3.84E-07
2714,3.84E-07
2715,3.85E-07
2716,3.85E-07
2717,3.85E-07
2718,3.85E-07
2719,3.86E-07
2720,3.86E-07
2721,3.86E-07
2722,3.86E-07
2723,3.87E-07
2724,3.87E-07
2725,3.87E-07
2726,3.87E-07
2727,3.87E-07
2728,3.88E-07
2729,3.88E-07
2730,3.88E-07
2731,3.89E-07
2732,3.89E-07
2733,3.90E-07
2734,3.91E-07
2735,3.91E-07
2736,3.91E-07
2737,3.91E-07
2738,3.91E-07
2739,3.92E-07
2740,3.92E-07
2741,3.92E-07
2742,3.92E-07
2743,3.93E-07
2744,3.93E-07
2745,3.93E-07
2746,3.94E-07
2747,3.94E-07
2748,3.95E-07
2749,3.95E-07
2750,3.95E-07
2751,3.96E-07
2752,3.96E-07
2753,3.97E-07
2754,3.97E-07
2755,3.98E-07
2756,3.98E-07
2757,3.98E-07
2758,3.98E-07
2759,3.99E-07
2760,3.99E-07
2761,4.00E-07
2762,4.00E-07
2763,4.00E-07
2764,4.00E-07
2765,4.00E-07
2766,4.00E-07
2767,4.01E-07
2768,4.02E-07
2769,4.02E-07
2770,4.02E-07
2771,4.03E-07
2772,4.03E-07
2773,4.03E-07
2774,4.04E-07
2775,4.04E-07
2776,4.04E-07
2777,4.05E-07
2778,4.05E-07
2779,4.07E-07
2780,4.07E-07
2781,4.08E-07
2782,4.08E-07
2783,4.08E-07
2784,4.09E-07
2785,4.09E-07
2786,4.09E-07
2787,4.09E-07
2788,4.09E-07
2789,4.10E-07
2790,4.11E-07
2791,4.12E-07
2792,4.12E-07
2793,4.12E-07
2794,4.12E-07
2795,4.14E-07
2796,4.14E-07
2797,4.14E-07
2798,4.14E-07
2799,4.15E-07
2800,4.16E-07
2801,4.16E-07
2802,4.16E-07
2803,4.16E-07
2804,4.16E-07
2805,4.17E-07
2806,4.17E-07
2807,4.18E-07
2808,4.18E-07
2809,4.18E-07
2810,4.19E-07
2811,4.19E-07
2812,4.19E-07
2813,4.20E-07
2814,4.20E-07
2815,4.21E-07
2816,4.21E-07
2817,4.22E-07
2818,4.22E-07
2819,4.23E-07
2820,4.23E-07
2821,4.24E-07
2822,4.24E-07
2823,4.24E-07
2824,4.25E-07
2825,4.25E-07
2826,4.25E-07
2827,4.25E-07
2828,4.25E-07
2829,4.25E-07
2830,4.26E-07
2831,4.27E-07
2832,4.27E-07
2833,4.27E-07
2834,4.27E-07
2835,4.28E-07
2836,4.28E-07
2837,4.29E-07
2838,4.29E-07
2839,4.30E-07
2840,4.30E-07
2841,4.30E-07
2842,4.30E-07
2843,4.31E-07
2844,4.31E-07
2845,4.32E-07
2846,4.33E-07
2847,4.33E-07
2848,4.34E-07
2849,4.34E-07
2850,4.35E-07
2851,4.35E-07
2852,4.35E-07
2853,4.36E-07
2854,4.36E-07
2855,4.36E-07
2856,4.37E-07
2857,4.37E-07
2858,4.39E-07
2859,4.40E-07
2860,4.41E-07
2861,4.41E-07
2862,4.41E-07
2863,4.42E-07
2864,4.42E-07
2865,4.43E-07
2866,4.44E-07
2867,4.44E-07
2868,4.44E-07
2869,4.44E-07
2870,4.44E-07
2871,4.45E-07
2872,4.45E-07
2873,4.46E-07
2874,4.46E-07
2875,4.46E-07
2876,4.47E-07
2877,4.47E-07
2878,4.48E-07
2879,4.49E-07
2880,4.49E-07
2881,4.50E-07
2882,4.50E-07
2883,4.51E-07
2884,4.51E-07
2885,4.52E-07
2886,4.52E-07
2887,4.53E-07
2888,4.53E-07
2889,4.54E-07
2890,4.54E-07
2891,4.55E-07
2892,4.55E-07
2893,4.56E-07
2894,4.56E-07
2895,4.57E-07
2896,4.57E-07
2897,4.57E-07
2898,4.58E-07
2899,4.58E-07
2900,4.59E-07
2901,4.59E-07
2902,4.59E-07
2903,4.59E-07
2904,4.59E-07
2905,4.60E-07
2906,4.60E-07
2907,4.61E-07
2908,4.61E-07
2909,4.61E-07
2910,4.62E-07
2911,4.63E-07
2912,4.64E-07
2913,4.65E-07
2914,4.65E-07
2915,4.65E-07
2916,4.66E-07
2917,4.67E-07
2918,4.67E-07
2919,4.68E-07
2920,4.68E-07
2921,4.68E-07
2922,4.68E-07
2923,4.68E-07
2924,4.69E-07
2925,4.70E-07
2926,4.70E-07
2927,4.71E-07
2928,4.71E-07
2929,4.72E-07
2930,4.73E-07
2931,4.73E-07
2932,4.73E-07
2933,4.74E-07
2934,4.74E-07
2935,4.75E-07
2936,4.75E-07
2937,4.75E-07
2938,4.75E-07
2939,4.76E-07
2940,4.76E-07
2941,4.77E-07
2942,4.77E-07
2943,4.77E-07
2944,4.77E-07
2945,4.79E-07
2946,4.79E-07
2947,4.79E-07
2948,4.79E-07
2949,4.81E-07
2950,4.83E-07
2951,4.83E-07
2952,4.84E-07
2953,4.84E-07
2954,4.84E-07
2955,4.84E-07
2956,4.85E-07
2957,4.85E-07
2958,4.85E-07
2959,4.86E-07
2960,4.86E-07
2961,4.86E-07
2962,4.87E-07
2963,4.87E-07
2964,4.87E-07
2965,4.88E-07
2966,4.89E-07
2967,4.89E-07
2968,4.90E-07
2969,4.92E-07
2970,4.92E-07
2971,4.92E-07
2972,4.92E-07
2973,4.93E-07
2974,4.93E-07
2975,4.93E-07
2976,4.96E-07
2977,4.97E-07
2978,4.97E-07
2979,4.97E-07
2980,4.98E-07
2981,4.98E-07
2982,4.98E-07
2983,4.98E-07
2984,4.98E-07
2985,4.99E-07
2986,4.99E-07
2987,5.00E-07
2988,5.01E-07
2989,5.01E-07
2990,5.02E-07
2991,5.02E-07
2992,5.02E-07
2993,5.04E-07
2994,5.04E-07
2995,5.04E-07
2996,5.06E-07
2997,5.07E-07
2998,5.07E-07
2999,5.07E-07
3000,5.08E-07
3001,5.08E-07
3002,5.09E-07
3003,5.09E-07
3004,5.10E-07
3005,5.10E-07
3006,5.10E-07
3007,5.10E-07
3008,5.10E-07
3009,5.11E-07
3010,5.11E-07
3011,5.12E-07
3012,5.15E-07
3013,5.16E-07
3014,5.16E-07
3015,5.17E-07
3016,5.17E-07
3017,5.18E-07
3018,5.18E-07
3019,5.19E-07
3020,5.20E-07
3021,5.22E-07
3022,5.22E-07
3023,5.23E-07
3024,5.23E-07
3025,5.23E-07
3026,5.24E-07
3027,5.24E-07
3028,5.24E-07
3029,5.24E-07
3030,5.25E-07
3031,5.25E-07
3032,5.26E-07
3033,5.26E-07
3034,5.26E-07
3035,5.28E-07
3036,5.29E-07
3037,5.29E-07
3038,5.30E-07
3039,5.30E-07
3040,5.30E-07
3041,5.30E-07
3042,5.30E-07
3043,5.31E-07
3044,5.32E-07
3045,5.34E-07
3046,5.35E-07
3047,5.35E-07
3048,5.38E-07
3049,5.38E-07
3050,5.38E-07
3051,5.39E-07
3052,5.39E-07
3053,5.39E-07
3054,5.39E-07
3055,5.40E-07
3056,5.40E-07
3057,5.41E-07
3058,5.41E-07
3059,5.41E-07
3060,5.41E-07
3061,5.41E-07
3062,5.42E-07
3063,5.43E-07
3064,5.44E-07
3065,5.45E-07
3066,5.45E-07
3067,5.46E-07
3068,5.47E-07
3069,5.47E-07
3070,5.48E-07
3071,5.48E-07
3072,5.48E-07
3073,5.48E-07
3074,5.49E-07
3075,5.49E-07
3076,5.51E-07
3077,5.52E-07
3078,5.52E-07
3079,5.53E-07
3080,5.53E-07
3081,5.54E-07
3082,5.54E-07
3083,5.55E-07
3084,5.55E-07
3085,5.56E-07
3086,5.56E-07
3087,5.57E-07
3088,5.57E-07
3089,5.57E-07
3090,5.58E-07
3091,5.58E-07
3092,5.58E-07
3093,5.59E-07
3094,5.60E-07
3095,5.60E-07
3096,5.62E-07
3097,5.63E-07
3098,5.63E-07
3099,5.63E-07
3100,5.64E-07
3101,5.64E-07
3102,5.64E-07
3103,5.66E-07
3104,5.66E-07
3105,5.66E-07
3106,5.68E-07
3107,5.69E-07
3108,5.69E-07
3109,5.70E-07
3110,5.70E-07
3111,5.70E-07
3112,5.71E-07
3113,5.72E-07
3114,5.73E-07
3115,5.74E-07
3116,5.74E-07
3117,5.75E-07
3118,5.75E-07
3119,5.76E-07
3120,5.76E-07
3121,5.77E-07
3122,5.77E-07
3123,5.78E-07
3124,5.79E-07
3125,5.79E-07
3126,5.79E-07
3127,5.80E-07
3128,5.80E-07
3129,5.81E-07
3130,5.81E-07
3131,5.83E-07
3132,5.83E-07
3133,5.85E-07
3134,5.86E-07
3135,5.89E-07
3136,5.90E-07
3137,5.92E-07
3138,5.92E-07
3139,5.94E-07
3140,5.95E-07
3141,5.96E-07
3142,5.97E-07
3143,5.98E-07
3144,5.98E-07
3145,5.98E-07
3146,5.98E-07
3147,5.98E-07
3148,5.99E-07
3149,5.99E-07
3150,6.00E-07
3151,6.00E-07
3152,6.01E-07
3153,6.01E-07
3154,6.01E-07
3155,6.01E-07
3156,6.02E-07
3157,6.03E-07
3158,6.04E-07
3159,6.04E-07
3160,6.05E-07
3161,6.05E-07
3162,6.05E-07
3163,6.06E-07
3164,6.06E-07
3165,6.06E-07
3166,6.07E-07
3167,6.07E-07
3168,6.07E-07
3169,6.08E-07
3170,6.08E-07
3171,6.09E-07
3172,6.10E-07
3173,6.10E-07
3174,6.10E-07
3175,6.10E-07
3176,6.13E-07
3177,6.14E-07
3178,6.14E-07
3179,6.15E-07
3180,6.16E-07
3181,6.17E-07
3182,6.18E-07
3183,6.19E-07
3184,6.19E-07
3185,6.19E-07
3186,6.20E-07
3187,6.20E-07
3188,6.20E-07
3189,6.21E-07
3190,6.21E-07
3191,6.21E-07
3192,6.22E-07
3193,6.23E-07
3194,6.23E-07
3195,6.24E-07
3196,6.24E-07
3197,6.24E-07
3198,6.24E-07
3199,6.24E-07
3200,6.25E-07
3201,6.25E-07
3202,6.28E-07
3203,6.29E-07
3204,6.30E-07
3205,6.31E-07
3206,6.33E-07
3207,6.33E-07
3208,6.34E-07
3209,6.36E-07
3210,6.37E-07
3211,6.37E-07
3212,6.41E-07
3213,6.41E-07
3214,6.41E-07
3215,6.41E-07
3216,6.42E-07
3217,6.42E-07
3218,6.42E-07
3219,6.44E-07
3220,6.45E-07
3221,6.47E-07
3222,6.48E-07
3223,6.49E-07
3224,6.49E-07
3225,6.50E-07
3226,6.56E-07
3227,6.56E-07
3228,6.56E-07
3229,6.56E-07
3230,6.57E-07
3231,6.58E-07
3232,6.58E-07
3233,6.59E-07
3234,6.59E-07
3235,6.60E-07
3236,6.60E-07
3237,6.60E-07
3238,6.62E-07
3239,6.63E-07
3240,6.64E-07
3241,6.66E-07
3242,6.66E-07
3243,6.67E-07
3244,6.69E-07
3245,6.69E-07
3246,6.71E-07
3247,6.71E-07
3248,6.71E-07
3249,6.71E-07
3250,6.73E-07
3251,6.74E-07
3252,6.74E-07
3253,6.74E-07
3254,6.74E-07
3255,6.75E-07
3256,6.75E-07
3257,6.76E-07
3258,6.76E-07
3259,6.77E-07
3260,6.77E-07
3261,6.77E-07
3262,6.78E-07
3263,6.78E-07
3264,6.79E-07
3265,6.82E-07
3266,6.83E-07
3267,6.83E-07
3268,6.84E-07
3269,6.86E-07
3270,6.87E-07
3271,6.88E-07
3272,6.92E-07
3273,6.93E-07
3274,6.93E-07
3275,6.94E-07
3276,6.95E-07
3277,6.95E-07
3278,6.98E-07
3279,6.99E-07
3280,6.99E-07
3281,7.01E-07
3282,7.01E-07
3283,7.01E-07
3284,7.01E-07
3285,7.02E-07
3286,7.04E-07
3287,7.05E-07
3288,7.06E-07
3289,7.06E-07
3290,7.06E-07
3291,7.07E-07
3292,7.07E-07
3293,7.07E-07
3294,7.08E-07
3295,7.09E-07
3296,7.10E-07
3297,7.11E-07
3298,7.11E-07
3299,7.12E-07
3300,7.12E-07
3301,7.12E-07
3302,7.13E-07
3303,7.13E-07
3304,7.13E-07
3305,7.13E-07
3306,7.14E-07
3307,7.15E-07
3308,7.16E-07
3309,7.17E-07
3310,7.17E-07
3311,7.17E-07
3312,7.18E-07
3313,7.19E-07
3314,7.20E-07
3315,7.21E-07
3316,7.21E-07
3317,7.24E-07
3318,7.25E-07
3319,7.25E-07
3320,7.25E-07
3321,7.26E-07
3322,7.26E-07
3323,7.28E-07
3324,7.28E-07
3325,7.29E-07
3326,7.33E-07
3327,7.34E-07
3328,7.35E-07
3329,7.36E-07
3330,7.37E-07
3331,7.37E-07
3332,7.38E-07
3333,7.39E-07
3334,7.42E-07
3335,7.42E-07
3336,7.44E-07
3337,7.48E-07
3338,7.49E-07
3339,7.50E-07
3340,7.50E-07
3341,7.50E-07
3342,7.51E-07
3343,7.51E-07
3344,7.52E-07
3345,7.53E-07
3346,7.55E-07
3347,7.55E-07
3348,7.56E-07
3349,7.56E-07
3350,7.56E-07
3351,7.56E-07
3352,7.57E-07
3353,7.59E-07
3354,7.60E-07
3355,7.61E-07
3356,7.62E-07
3357,7.63E-07
3358,7.64E-07
3359,7.65E-07
3360,7.69E-07
3361,7.69E-07
3362,7.70E-07
3363,7.70E-07
3364,7.71E-07
3365,7.72E-07
3366,7.72E-07
3367,7.73E-07
3368,7.73E-07
3369,7.76E-07
3370,7.76E-07
3371,7.77E-07
3372,7.79E-07
3373,7.81E-07
3374,7.82E-07
3375,7.83E-07
3376,7.83E-07
3377,7.84E-07
3378,7.85E-07
3379,7.86E-07
3380,7.86E-07
3381,7.86E-07
3382,7.87E-07
3383,7.89E-07
3384,7.90E-07
3385,7.90E-07
3386,7.92E-07
3387,7.92E-07
3388,7.93E-07
3389,7.96E-07
3390,8.01E-07
3391,8.03E-07
3392,8.06E-07
3393,8.07E-07
3394,8.08E-07
3395,8.08E-07
3396,8.08E-07
3397,8.09E-07
3398,8.10E-07
3399,8.15E-07
3400,8.15E-07
3401,8.16E-07
3402,8.16E-07
3403,8.16E-07
3404,8.19E-07
3405,8.19E-07
3406,8.20E-07
3407,8.22E-07
3408,8.24E-07
3409,8.24E-07
3410,8.24E-07
3411,8.24E-07
3412,8.24E-07
3413,8.24E-07
3414,8.25E-07
3415,8.25E-07
3416,8.25E-07
3417,8.26E-07
3418,8.26E-07
3419,8.27E-07
3420,8.28E-07
3421,8.28E-07
3422,8.30E-07
3423,8.30E-07
3424,8.34E-07
3425,8.35E-07
3426,8.35E-07
3427,8.35E-07
3428,8.38E-07
3429,8.38E-07
3430,8.38E-07
3431,8.39E-07
3432,8.40E-07
3433,8.42E-07
3434,8.44E-07
3435,8.44E-07
3436,8.45E-07
3437,8.46E-07
3438,8.47E-07
3439,8.47E-07
3440,8.47E-07
3441,8.47E-07
3442,8.49E-07
3443,8.51E-07
3444,8.54E-07
3445,8.57E-07
3446,8.58E-07
3447,8.61E-07
3448,8.63E-07
3449,8.64E-07
3450,8.66E-07
3451,8.66E-07
3452,8.67E-07
3453,8.68E-07
3454,8.72E-07
3455,8.74E-07
3456,8.74E-07
3457,8.75E-07
3458,8.76E-07
3459,8.77E-07
3460,8.79E-07
3461,8.80E-07
3462,8.81E-07
3463,8.81E-07
3464,8.83E-07
3465,8.84E-07
3466,8.85E-07
3467,8.85E-07
3468,8.86E-07
3469,8.86E-07
3470,8.87E-07
3471,8.89E-07
3472,8.90E-07
3473,8.92E-07
3474,8.92E-07
3475,8.93E-07
3476,8.96E-07
3477,8.96E-07
3478,8.97E-07
3479,8.97E-07
3480,8.97E-07
3481,8.98E-07
3482,9.00E-07
3483,9.02E-07
3484,9.05E-07
3485,9.05E-07
3486,9.06E-07
3487,9.07E-07
3488,9.07E-07
3489,9.09E-07
3490,9.11E-07
3491,9.13E-07
3492,9.14E-07
3493,9.15E-07
3494,9.15E-07
3495,9.16E-07
3496,9.17E-07
3497,9.18E-07
3498,9.18E-07
3499,9.18E-07
3500,9.19E-07
3501,9.19E-07
3502,9.20E-07
3503,9.20E-07
3504,9.21E-07
3505,9.22E-07
3506,9.24E-07
3507,9.25E-07
3508,9.27E-07
3509,9.28E-07
3510,9.28E-07
3511,9.30E-07
3512,9.31E-07
3513,9.32E-07
3514,9.32E-07
3515,9.34E-07
3516,9.37E-07
3517,9.37E-07
3518,9.38E-07
3519,9.38E-07
3520,9.38E-07
3521,9.39E-07
3522,9.41E-07
3523,9.42E-07
3524,9.43E-07
3525,9.43E-07
3526,9.45E-07
3527,9.48E-07
3528,9.48E-07
3529,9.50E-07
3530,9.50E-07
3531,9.52E-07
3532,9.52E-07
3533,9.53E-07
3534,9.54E-07
3535,9.54E-07
3536,9.58E-07
3537,9.60E-07
3538,9.60E-07
3539,9.61E-07
3540,9.68E-07
3541,9.68E-07
3542,9.69E-07
3543,9.71E-07
3544,9.72E-07
3545,9.73E-07
3546,9.74E-07
3547,9.74E-07
3548,9.74E-07
3549,9.76E-07
3550,9.78E-07
3551,9.79E-07
3552,9.80E-07
3553,9.80E-07
3554,9.81E-07
3555,9.82E-07
3556,9.82E-07
3557,9.82E-07
3558,9.83E-07
3559,9.83E-07
3560,9.84E-07
3561,9.85E-07
3562,9.89E-07
3563,9.89E-07
3564,9.91E-07
3565,9.91E-07
3566,9.92E-07
3567,9.92E-07
3568,9.94E-07
3569,9.94E-07
3570,9.94E-07
3571,9.94E-07
3572,9.95E-07
3573,9.96E-07
3574,9.96E-07
3575,9.97E-07
3576,9.98E-07
3577,9.99E-07
3578,1.00E-06
3579,1.00E-06
3580,1.01E-06
3581,1.01E-06
3582,1.01E-06
3583,1.01E-06
3584,1.01E-06
3585,1.01E-06
3586,1.02E-06
3587,1.02E-06
3588,1.02E-06
3589,1.02E-06
3590,1.02E-06
3591,1.02E-06
3592,1.02E-06
3593,1.02E-06
3594,1.02E-06
3595,1.02E-06
3596,1.02E-06
3597,1.02E-06
3598,1.03E-06
3599,1.03E-06
3600,1.03E-06
3601,1.03E-06
3602,1.03E-06
3603,1.03E-06
3604,1.03E-06
3605,1.04E-06
3606,1.04E-06
3607,1.04E-06
3608,1.04E-06
3609,1.04E-06
3610,1.04E-06
3611,1.04E-06
3612,1.04E-06
3613,1.04E-06
3614,1.04E-06
3615,1.05E-06
3616,1.05E-06
3617,1.05E-06
3618,1.05E-06
3619,1.05E-06
3620,1.05E-06
3621,1.05E-06
3622,1.05E-06
3623,1.06E-06
3624,1.06E-06
3625,1.06E-06
3626,1.07E-06
3627,1.07E-06
3628,1.07E-06
3629,1.07E-06
3630,1.07E-06
3631,1.07E-06
3632,1.07E-06
3633,1.07E-06
3634,1.08E-06
3635,1.08E-06
3636,1.08E-06
3637,1.08E-06
3638,1.08E-06
3639,1.08E-06
3640,1.09E-06
3641,1.09E-06
3642,1.09E-06
3643,1.09E-06
3644,1.09E-06
3645,1.09E-06
3646,1.09E-06
3647,1.10E-06
3648,1.10E-06
3649,1.10E-06
3650,1.10E-06
3651,1.10E-06
3652,1.11E-06
3653,1.11E-06
3654,1.12E-06
3655,1.12E-06
3656,1.12E-06
3657,1.12E-06
3658,1.13E-06
3659,1.13E-06
3660,1.13E-06
3661,1.13E-06
3662,1.14E-06
3663,1.14E-06
3664,1.14E-06
3665,1.14E-06
3666,1.14E-06
3667,1.14E-06
3668,1.15E-06
3669,1.15E-06
3670,1.17E-06
3671,1.17E-06
3672,1.17E-06
3673,1.17E-06
3674,1.17E-06
3675,1.17E-06
3676,1.17E-06
3677,1.17E-06
3678,1.17E-06
3679,1.17E-06
3680,1.17E-06
3681,1.18E-06
3682,1.18E-06
3683,1.18E-06
3684,1.18E-06
3685,1.19E-06
3686,1.19E-06
3687,1.20E-06
3688,1.20E-06
3689,1.20E-06
3690,1.20E-06
3691,1.20E-06
3692,1.20E-06
3693,1.21E-06
3694,1.21E-06
3695,1.21E-06
3696,1.21E-06
3697,1.21E-06
3698,1.21E-06
3699,1.21E-06
3700,1.21E-06
3701,1.21E-06
3702,1.22E-06
3703,1.22E-06
3704,1.22E-06
3705,1.22E-06
3706,1.22E-06
3707,1.23E-06
3708,1.23E-06
3709,1.23E-06
3710,1.23E-06
3711,1.23E-06
3712,1.23E-06
3713,1.23E-06
3714,1.23E-06
3715,1.24E-06
3716,1.24E-06
3717,1.24E-06
3718,1.24E-06
3719,1.24E-06
3720,1.24E-06
3721,1.24E-06
3722,1.24E-06
3723,1.25E-06
3724,1.25E-06
3725,1.26E-06
3726,1.26E-06
3727,1.26E-06
3728,1.26E-06
3729,1.27E-06
3730,1.27E-06
3731,1.27E-06
3732,1.27E-06
3733,1.28E-06
3734,1.28E-06
3735,1.28E-06
3736,1.29E-06
3737,1.29E-06
3738,1.29E-06
3739,1.29E-06
3740,1.29E-06
3741,1.29E-06
3742,1.30E-06
3743,1.30E-06
3744,1.31E-06
3745,1.31E-06
3746,1.31E-06
3747,1.31E-06
3748,1.31E-06
3749,1.31E-06
3750,1.31E-06
3751,1.32E-06
3752,1.32E-06
3753,1.32E-06
3754,1.32E-06
3755,1.32E-06
3756,1.32E-06
3757,1.32E-06
3758,1.32E-06
3759,1.32E-06
3760,1.32E-06
3761,1.33E-06
3762,1.33E-06
3763,1.33E-06
3764,1.33E-06
3765,1.34E-06
3766,1.34E-06
3767,1.34E-06
3768,1.34E-06
3769,1.35E-06
3770,1.35E-06
3771,1.35E-06
3772,1.36E-06
3773,1.36E-06
3774,1.36E-06
3775,1.36E-06
3776,1.36E-06
3777,1.37E-06
3778,1.37E-06
3779,1.37E-06
3780,1.37E-06
3781,1.38E-06
3782,1.38E-06
3783,1.39E-06
3784,1.39E-06
3785,1.39E-06
3786,1.39E-06
3787,1.39E-06
3788,1.39E-06
3789,1.39E-06
3790,1.40E-06
3791,1.40E-06
3792,1.40E-06
3793,1.41E-06
3794,1.41E-06
3795,1.41E-06
3796,1.41E-06
3797,1.41E-06
3798,1.42E-06
3799,1.43E-06
3800,1.43E-06
3801,1.43E-06
3802,1.43E-06
3803,1.44E-06
3804,1.44E-06
3805,1.44E-06
3806,1.45E-06
3807,1.45E-06
3808,1.45E-06
3809,1.46E-06
3810,1.46E-06
3811,1.46E-06
3812,1.46E-06
3813,1.46E-06
3814,1.47E-06
3815,1.47E-06
3816,1.47E-06
3817,1.47E-06
3818,1.48E-06
3819,1.48E-06
3820,1.48E-06
3821,1.48E-06
3822,1.48E-06
3823,1.49E-06
3824,1.49E-06
3825,1.49E-06
3826,1.49E-06
3827,1.49E-06
3828,1.50E-06
3829,1.51E-06
3830,1.51E-06
3831,1.51E-06
3832,1.51E-06
3833,1.51E-06
3834,1.51E-06
3835,1.52E-06
3836,1.52E-06
3837,1.52E-06
3838,1.53E-06
3839,1.54E-06
3840,1.54E-06
3841,1.54E-06
3842,1.55E-06
3843,1.55E-06
3844,1.55E-06
3845,1.56E-06
3846,1.56E-06
3847,1.56E-06
3848,1.57E-06
3849,1.57E-06
3850,1.57E-06
3851,1.57E-06
3852,1.58E-06
3853,1.58E-06
3854,1.58E-06
3855,1.59E-06
3856,1.59E-06
3857,1.59E-06
3858,1.59E-06
3859,1.59E-06
3860,1.60E-06
3861,1.61E-06
3862,1.61E-06
3863,1.62E-06
3864,1.62E-06
3865,1.62E-06
3866,1.62E-06
3867,1.63E-06
3868,1.63E-06
3869,1.64E-06
3870,1.64E-06
3871,1.64E-06
3872,1.64E-06
3873,1.64E-06
3874,1.64E-06
3875,1.65E-06
3876,1.65E-06
3877,1.65E-06
3878,1.66E-06
3879,1.66E-06
3880,1.66E-06
3881,1.66E-06
3882,1.67E-06
3883,1.67E-06
3884,1.67E-06
3885,1.67E-06
3886,1.67E-06
3887,1.67E-06
3888,1.69E-06
3889,1.70E-06
3890,1.70E-06
3891,1.70E-06
3892,1.70E-06
3893,1.70E-06
3894,1.71E-06
3895,1.71E-06
3896,1.71E-06
3897,1.72E-06
3898,1.72E-06
3899,1.72E-06
3900,1.72E-06
3901,1.72E-06
3902,1.73E-06
3903,1.73E-06
3904,1.73E-06
3905,1.73E-06
3906,1.73E-06
3907,1.73E-06
3908,1.74E-06
3909,1.74E-06
3910,1.74E-06
3911,1.74E-06
3912,1.74E-06
3913,1.74E-06
3914,1.74E-06
3915,1.75E-06
3916,1.75E-06
3917,1.75E-06
3918,1.76E-06
3919,1.76E-06
3920,1.76E-06
3921,1.76E-06
3922,1.76E-06
3923,1.77E-06
3924,1.77E-06
3925,1.78E-06
3926,1.78E-06
3927,1.78E-06
3928,1.78E-06
3929,1.79E-06
3930,1.79E-06
3931,1.79E-06
3932,1.80E-06
3933,1.80E-06
3934,1.81E-06
3935,1.81E-06
3936,1.81E-06
3937,1.81E-06
3938,1.81E-06
3939,1.81E-06
3940,1.82E-06
3941,1.82E-06
3942,1.83E-06
3943,1.83E-06
3944,1.84E-06
3945,1.84E-06
3946,1.84E-06
3947,1.84E-06
3948,1.85E-06
3949,1.85E-06
3950,1.85E-06
3951,1.86E-06
3952,1.86E-06
3953,1.86E-06
3954,1.86E-06
3955,1.87E-06
3956,1.87E-06
3957,1.87E-06
3958,1.88E-06
3959,1.89E-06
3960,1.90E-06
3961,1.90E-06
3962,1.91E-06
3963,1.91E-06
3964,1.91E-06
3965,1.91E-06
3966,1.92E-06
3967,1.92E-06
3968,1.92E-06
3969,1.92E-06
3970,1.93E-06
3971,1.93E-06
3972,1.94E-06
3973,1.95E-06
3974,1.95E-06
3975,1.95E-06
3976,1.96E-06
3977,1.97E-06
3978,1.97E-06
3979,1.97E-06
3980,1.97E-06
3981,1.98E-06
3982,1.98E-06
3983,1.98E-06
3984,1.98E-06
3985,1.99E-06
3986,1.99E-06
3987,1.99E-06
3988,2.00E-06
3989,2.00E-06
3990,2.00E-06
3991,2.00E-06
3992,2.01E-06
3993,2.01E-06
3994,2.01E-06
3995,2.02E-06
3996,2.03E-06
3997,2.03E-06
3998,2.03E-06
3999,2.04E-06
4000,2.04E-06
4001,2.04E-06
4002,2.04E-06
4003,2.04E-06
4004,2.05E-06
4005,2.05E-06
4006,2.05E-06
4007,2.05E-06
4008,2.05E-06
4009,2.06E-06
4010,2.06E-06
4011,2.07E-06
4012,2.08E-06
4013,2.08E-06
4014,2.08E-06
4015,2.09E-06
4016,2.09E-06
4017,2.09E-06
4018,2.09E-06
4019,2.10E-06
4020,2.10E-06
4021,2.10E-06
4022,2.10E-06
4023,2.10E-06
4024,2.10E-06
4025,2.11E-06
4026,2.12E-06
4027,2.12E-06
4028,2.12E-06
4029,2.13E-06
4030,2.14E-06
4031,2.14E-06
4032,2.15E-06
4033,2.15E-06
4034,2.15E-06
4035,2.16E-06
4036,2.17E-06
4037,2.18E-06
4038,2.18E-06
4039,2.19E-06
4040,2.19E-06
4041,2.20E-06
4042,2.20E-06
4043,2.20E-06
4044,2.21E-06
4045,2.22E-06
4046,2.22E-06
4047,2.22E-06
4048,2.23E-06
4049,2.23E-06
4050,2.24E-06
4051,2.24E-06
4052,2.25E-06
4053,2.25E-06
4054,2.25E-06
4055,2.26E-06
4056,2.26E-06
4057,2.26E-06
4058,2.27E-06
4059,2.27E-06
4060,2.27E-06
4061,2.28E-06
4062,2.28E-06
4063,2.28E-06
4064,2.29E-06
4065,2.29E-06
4066,2.30E-06
4067,2.30E-06
4068,2.30E-06
4069,2.30E-06
4070,2.30E-06
4071,2.32E-06
4072,2.33E-06
4073,2.35E-06
4074,2.35E-06
4075,2.36E-06
4076,2.36E-06
4077,2.37E-06
4078,2.38E-06
4079,2.39E-06
4080,2.40E-06
4081,2.40E-06
4082,2.41E-06
4083,2.42E-06
4084,2.42E-06
4085,2.43E-06
4086,2.43E-06
4087,2.46E-06
4088,2.47E-06
4089,2.47E-06
4090,2.48E-06
4091,2.48E-06
4092,2.48E-06
4093,2.48E-06
4094,2.50E-06
4095,2.50E-06
4096,2.50E-06
4097,2.50E-06
4098,2.51E-06
4099,2.52E-06
4100,2.52E-06
4101,2.52E-06
4102,2.54E-06
4103,2.55E-06
4104,2.59E-06
4105,2.59E-06
4106,2.60E-06
4107,2.60E-06
4108,2.61E-06
4109,2.62E-06
4110,2.62E-06
4111,2.63E-06
4112,2.63E-06
4113,2.63E-06
4114,2.63E-06
4115,2.65E-06
4116,2.65E-06
4117,2.65E-06
4118,2.65E-06
4119,2.66E-06
4120,2.67E-06
4121,2.68E-06
4122,2.68E-06
4123,2.69E-06
4124,2.69E-06
4125,2.70E-06
4126,2.72E-06
4127,2.73E-06
4128,2.73E-06
4129,2.73E-06
4130,2.74E-06
4131,2.77E-06
4132,2.77E-06
4133,2.78E-06
4134,2.79E-06
4135,2.80E-06
4136,2.81E-06
4137,2.82E-06
4138,2.82E-06
4139,2.82E-06
4140,2.82E-06
4141,2.83E-06
4142,2.83E-06
4143,2.83E-06
4144,2.84E-06
4145,2.84E-06
4146,2.85E-06
4147,2.85E-06
4148,2.86E-06
4149,2.88E-06
4150,2.88E-06
4151,2.89E-06
4152,2.89E-06
4153,2.90E-06
4154,2.90E-06
4155,2.91E-06
4156,2.92E-06
4157,2.93E-06
4158,2.93E-06
4159,2.93E-06
4160,2.93E-06
4161,2.93E-06
4162,2.94E-06
4163,2.95E-06
4164,2.95E-06
4165,2.95E-06
4166,2.96E-06
4167,2.96E-06
4168,2.96E-06
4169,2.96E-06
4170,2.97E-06
4171,2.99E-06
4172,3.00E-06
4173,3.02E-06
4174,3.02E-06
4175,3.02E-06
4176,3.03E-06
4177,3.03E-06
4178,3.03E-06
4179,3.04E-06
4180,3.05E-06
4181,3.06E-06
4182,3.07E-06
4183,3.07E-06
4184,3.08E-06
4185,3.09E-06
4186,3.12E-06
4187,3.12E-06
4188,3.12E-06
4189,3.12E-06
4190,3.14E-06
4191,3.14E-06
4192,3.20E-06
4193,3.20E-06
4194,3.20E-06
4195,3.20E-06
4196,3.21E-06
4197,3.22E-06
4198,3.23E-06
4199,3.23E-06
4200,3.23E-06
4201,3.24E-06
4202,3.24E-06
4203,3.25E-06
4204,3.25E-06
4205,3.26E-06
4206,3.28E-06
4207,3.28E-06
4208,3.28E-06
4209,3.28E-06
4210,3.29E-06
4211,3.29E-06
4212,3.32E-06
4213,3.32E-06
4214,3.32E-06
4215,3.33E-06
4216,3.33E-06
4217,3.34E-06
4218,3.34E-06
4219,3.35E-06
4220,3.35E-06
4221,3.37E-06
4222,3.37E-06
4223,3.37E-06
4224,3.38E-06
4225,3.40E-06
4226,3.40E-06
4227,3.42E-06
4228,3.42E-06
4229,3.42E-06
4230,3.45E-06
4231,3.46E-06
4232,3.47E-06
4233,3.49E-06
4234,3.50E-06
4235,3.51E-06
4236,3.51E-06
4237,3.53E-06
4238,3.53E-06
4239,3.53E-06
4240,3.55E-06
4241,3.55E-06
4242,3.55E-06
4243,3.57E-06
4244,3.57E-06
4245,3.58E-06
4246,3.59E-06
4247,3.59E-06
4248,3.60E-06
4249,3.61E-06
4250,3.62E-06
4251,3.65E-06
4252,3.65E-06
4253,3.66E-06
4254,3.68E-06
4255,3.69E-06
4256,3.70E-06
4257,3.71E-06
4258,3.72E-06
4259,3.72E-06
4260,3.72E-06
4261,3.75E-06
4262,3.77E-06
4263,3.79E-06
4264,3.79E-06
4265,3.79E-06
4266,3.79E-06
4267,3.80E-06
4268,3.80E-06
4269,3.84E-06
4270,3.84E-06
4271,3.85E-06
4272,3.85E-06
4273,3.85E-06
4274,3.85E-06
4275,3.90E-06
4276,3.90E-06
4277,3.93E-06
4278,3.94E-06
4279,3.94E-06
4280,3.95E-06
4281,3.96E-06
4282,3.97E-06
4283,3.97E-06
4284,4.02E-06
4285,4.02E-06
4286,4.03E-06
4287,4.03E-06
4288,4.06E-06
4289,4.06E-06
4290,4.07E-06
4291,4.08E-06
4292,4.09E-06
4293,4.09E-06
4294,4.10E-06
4295,4.10E-06
4296,4.11E-06
4297,4.11E-06
4298,4.14E-06
4299,4.15E-06
4300,4.15E-06
4301,4.19E-06
4302,4.22E-06
4303,4.23E-06
4304,4.24E-06
4305,4.25E-06
4306,4.25E-06
4307,4.26E-06
4308,4.28E-06
4309,4.30E-06
4310,4.32E-06
4311,4.34E-06
4312,4.35E-06
4313,4.37E-06
4314,4.39E-06
4315,4.41E-06
4316,4.42E-06
4317,4.43E-06
4318,4.44E-06
4319,4.46E-06
4320,4.47E-06
4321,4.49E-06
4322,4.50E-06
4323,4.52E-06
4324,4.54E-06
4325,4.58E-06
4326,4.61E-06
4327,4.61E-06
4328,4.62E-06
4329,4.62E-06
4330,4.62E-06
4331,4.63E-06
4332,4.67E-06
4333,4.67E-06
4334,4.67E-06
4335,4.70E-06
4336,4.70E-06
4337,4.72E-06
4338,4.73E-06
4339,4.73E-06
4340,4.74E-06
4341,4.74E-06
4342,4.75E-06
4343,4.77E-06
4344,4.77E-06
4345,4.78E-06
4346,4.79E-06
4347,4.79E-06
4348,4.81E-06
4349,4.82E-06
4350,4.83E-06
4351,4.84E-06
4352,4.86E-06
4353,4.87E-06
4354,4.87E-06
4355,4.90E-06
4356,4.92E-06
4357,4.96E-06
4358,4.99E-06
4359,5.00E-06
4360,5.00E-06
4361,5.01E-06
4362,5.02E-06
4363,5.03E-06
4364,5.05E-06
4365,5.06E-06
4366,5.12E-06
4367,5.13E-06
4368,5.14E-06
4369,5.15E-06
4370,5.17E-06
4371,5.19E-06
4372,5.21E-06
4373,5.23E-06
4374,5.24E-06
4375,5.24E-06
4376,5.27E-06
4377,5.30E-06
4378,5.30E-06
4379,5.32E-06
4380,5.32E-06
4381,5.32E-06
4382,5.32E-06
4383,5.33E-06
4384,5.33E-06
4385,5.36E-06
4386,5.37E-06
4387,5.37E-06
4388,5.38E-06
4389,5.38E-06
4390,5.44E-06
4391,5.44E-06
4392,5.46E-06
4393,5.50E-06
4394,5.50E-06
4395,5.51E-06
4396,5.54E-06
4397,5.55E-06
4398,5.56E-06
4399,5.57E-06
4400,5.57E-06
4401,5.58E-06
4402,5.58E-06
4403,5.61E-06
4404,5.62E-06
4405,5.62E-06
4406,5.63E-06
4407,5.65E-06
4408,5.66E-06
4409,5.66E-06
4410,5.68E-06
4411,5.70E-06
4412,5.73E-06
4413,5.73E-06
4414,5.83E-06
4415,5.83E-06
4416,5.83E-06
4417,5.85E-06
4418,5.87E-06
4419,5.91E-06
4420,5.92E-06
4421,5.92E-06
4422,5.95E-06
4423,5.96E-06
4424,5.96E-06
4425,5.99E-06
4426,5.99E-06
4427,6.03E-06
4428,6.04E-06
4429,6.10E-06
4430,6.12E-06
4431,6.12E-06
4432,6.13E-06
4433,6.14E-06
4434,6.15E-06
4435,6.15E-06
4436,6.19E-06
4437,6.22E-06
4438,6.24E-06
4439,6.27E-06
4440,6.31E-06
4441,6.32E-06
4442,6.32E-06
4443,6.35E-06
4444,6.36E-06
4445,6.36E-06
4446,6.37E-06
4447,6.37E-06
4448,6.38E-06
4449,6.39E-06
4450,6.40E-06
4451,6.41E-06
4452,6.42E-06
4453,6.43E-06
4454,6.46E-06
4455,6.48E-06
4456,6.49E-06
4457,6.50E-06
4458,6.53E-06
4459,6.53E-06
4460,6.56E-06
4461,6.57E-06
4462,6.58E-06
4463,6.58E-06
4464,6.64E-06
4465,6.68E-06
4466,6.69E-06
4467,6.69E-06
4468,6.77E-06
4469,6.78E-06
4470,6.79E-06
4471,6.83E-06
4472,6.84E-06
4473,6.86E-06
4474,6.87E-06
4475,6.88E-06
4476,6.88E-06
4477,6.90E-06
4478,6.90E-06
4479,6.91E-06
4480,6.92E-06
4481,6.97E-06
4482,6.99E-06
4483,6.99E-06
4484,7.00E-06
4485,7.02E-06
4486,7.03E-06
4487,7.03E-06
4488,7.04E-06
4489,7.09E-06
4490,7.12E-06
4491,7.14E-06
4492,7.15E-06
4493,7.16E-06
4494,7.21E-06
4495,7.23E-06
4496,7.28E-06
4497,7.28E-06
4498,7.28E-06
4499,7.30E-06
4500,7.32E-06
4501,7.34E-06
4502,7.34E-06
4503,7.38E-06
4504,7.40E-06
4505,7.40E-06
4506,7.44E-06
4507,7.45E-06
4508,7.46E-06
4509,7.48E-06
4510,7.48E-06
4511,7.48E-06
4512,7.50E-06
4513,7.54E-06
4514,7.55E-06
4515,7.59E-06
4516,7.60E-06
4517,7.62E-06
4518,7.73E-06
4519,7.73E-06
4520,7.76E-06
4521,7.76E-06
4522,7.77E-06
4523,7.77E-06
4524,7.77E-06
4525,7.78E-06
4526,7.82E-06
4527,7.82E-06
4528,7.85E-06
4529,7.86E-06
4530,7.86E-06
4531,7.87E-06
4532,7.88E-06
4533,7.88E-06
4534,7.94E-06
4535,7.94E-06
4536,7.97E-06
4537,8.07E-06
4538,8.08E-06
4539,8.10E-06
4540,8.11E-06
4541,8.12E-06
4542,8.12E-06
4543,8.12E-06
4544,8.12E-06
4545,8.13E-06
4546,8.15E-06
4547,8.17E-06
4548,8.25E-06
4549,8.25E-06
4550,8.29E-06
4551,8.30E-06
4552,8.32E-06
4553,8.37E-06
4554,8.41E-06
4555,8.43E-06
4556,8.44E-06
4557,8.46E-06
4558,8.47E-06
4559,8.49E-06
4560,8.53E-06
4561,8.57E-06
4562,8.63E-06
4563,8.72E-06
4564,8.80E-06
4565,8.84E-06
4566,8.85E-06
4567,8.86E-06
4568,8.91E-06
4569,8.92E-06
4570,8.93E-06
4571,8.93E-06
4572,8.94E-06
4573,8.95E-06
4574,8.95E-06
4575,8.95E-06
4576,8.99E-06
4577,9.02E-06
4578,9.07E-06
4579,9.13E-06
4580,9.13E-06
4581,9.14E-06
4582,9.14E-06
4583,9.15E-06
4584,9.21E-06
4585,9.25E-06
4586,9.27E-06
4587,9.29E-06
4588,9.33E-06
4589,9.38E-06
4590,9.39E-06
4591,9.39E-06
4592,9.39E-06
4593,9.42E-06
4594,9.44E-06
4595,9.45E-06
4596,9.51E-06
4597,9.54E-06
4598,9.64E-06
4599,9.64E-06
4600,9.66E-06
4601,9.71E-06
4602,9.72E-06
4603,9.87E-06
4604,9.90E-06
4605,9.96E-06
4606,9.98E-06
4607,1.00E-05
4608,1.00E-05
4609,1.00E-05
4610,1.01E-05
4611,1.02E-05
4612,1.02E-05
4613,1.02E-05
4614,1.02E-05
4615,1.02E-05
4616,1.03E-05
4617,1.03E-05
4618,1.04E-05
4619,1.04E-05
4620,1.04E-05
4621,1.04E-05
4622,1.04E-05
4623,1.04E-05
4624,1.05E-05
4625,1.05E-05
4626,1.06E-05
4627,1.06E-05
4628,1.06E-05
4629,1.06E-05
4630,1.06E-05
4631,1.06E-05
4632,1.06E-05
4633,1.07E-05
4634,1.07E-05
4635,1.07E-05
4636,1.08E-05
4637,1.08E-05
4638,1.09E-05
4639,1.09E-05
4640,1.09E-05
4641,1.10E-05
4642,1.10E-05
4643,1.10E-05
4644,1.10E-05
4645,1.10E-05
4646,1.10E-05
4647,1.10E-05
4648,1.10E-05
4649,1.11E-05
4650,1.11E-05
4651,1.11E-05
4652,1.11E-05
4653,1.11E-05
4654,1.11E-05
4655,1.12E-05
4656,1.12E-05
4657,1.12E-05
4658,1.12E-05
4659,1.12E-05
4660,1.13E-05
4661,1.13E-05
4662,1.13E-05
4663,1.14E-05
4664,1.14E-05
4665,1.15E-05
4666,1.15E-05
4667,1.15E-05
4668,1.15E-05
4669,1.16E-05
4670,1.16E-05
4671,1.16E-05
4672,1.17E-05
4673,1.17E-05
4674,1.17E-05
4675,1.17E-05
4676,1.18E-05
4677,1.19E-05
4678,1.19E-05
4679,1.19E-05
4680,1.21E-05
4681,1.21E-05
4682,1.21E-05
4683,1.21E-05
4684,1.21E-05
4685,1.21E-05
4686,1.22E-05
4687,1.22E-05
4688,1.22E-05
4689,1.22E-05
4690,1.23E-05
4691,1.23E-05
4692,1.23E-05
4693,1.24E-05
4694,1.24E-05
4695,1.24E-05
4696,1.25E-05
4697,1.25E-05
4698,1.25E-05
4699,1.25E-05
4700,1.26E-05
4701,1.26E-05
4702,1.26E-05
4703,1.26E-05
4704,1.26E-05
4705,1.27E-05
4706,1.27E-05
4707,1.28E-05
4708,1.28E-05
4709,1.28E-05
4710,1.28E-05
4711,1.28E-05
4712,1.28E-05
4713,1.29E-05
4714,1.29E-05
4715,1.30E-05
4716,1.30E-05
4717,1.30E-05
4718,1.31E-05
4719,1.31E-05
4720,1.31E-05
4721,1.32E-05
4722,1.32E-05
4723,1.32E-05
4724,1.33E-05
4725,1.34E-05
4726,1.34E-05
4727,1.35E-05
4728,1.35E-05
4729,1.36E-05
4730,1.36E-05
4731,1.36E-05
4732,1.37E-05
4733,1.37E-05
4734,1.37E-05
4735,1.37E-05
4736,1.38E-05
4737,1.38E-05
4738,1.40E-05
4739,1.40E-05
4740,1.40E-05
4741,1.40E-05
4742,1.41E-05
4743,1.41E-05
4744,1.42E-05
4745,1.42E-05
4746,1.42E-05
4747,1.43E-05
4748,1.44E-05
4749,1.44E-05
4750,1.44E-05
4751,1.44E-05
4752,1.45E-05
4753,1.46E-05
4754,1.47E-05
4755,1.47E-05
4756,1.47E-05
4757,1.47E-05
4758,1.47E-05
4759,1.47E-05
4760,1.47E-05
4761,1.48E-05
4762,1.49E-05
4763,1.49E-05
4764,1.49E-05
4765,1.49E-05
4766,1.49E-05
4767,1.51E-05
4768,1.51E-05
4769,1.51E-05
4770,1.52E-05
4771,1.53E-05
4772,1.53E-05
4773,1.53E-05
4774,1.54E-05
4775,1.54E-05
4776,1.55E-05
4777,1.55E-05
4778,1.55E-05
4779,1.55E-05
4780,1.55E-05
4781,1.55E-05
4782,1.56E-05
4783,1.56E-05
4784,1.57E-05
4785,1.58E-05
4786,1.58E-05
4787,1.58E-05
4788,1.59E-05
4789,1.59E-05
4790,1.60E-05
4791,1.60E-05
4792,1.60E-05
4793,1.61E-05
4794,1.61E-05
4795,1.62E-05
4796,1.62E-05
4797,1.62E-05
4798,1.62E-05
4799,1.62E-05
4800,1.63E-05
4801,1.63E-05
4802,1.63E-05
4803,1.64E-05
4804,1.64E-05
4805,1.65E-05
4806,1.65E-05
4807,1.65E-05
4808,1.65E-05
4809,1.65E-05
4810,1.66E-05
4811,1.67E-05
4812,1.68E-05
4813,1.69E-05
4814,1.69E-05
4815,1.70E-05
4816,1.72E-05
4817,1.73E-05
4818,1.73E-05
4819,1.74E-05
4820,1.74E-05
4821,1.75E-05
4822,1.75E-05
4823,1.77E-05
4824,1.77E-05
4825,1.79E-05
4826,1.79E-05
4827,1.79E-05
4828,1.79E-05
4829,1.79E-05
4830,1.79E-05
4831,1.80E-05
4832,1.82E-05
4833,1.82E-05
4834,1.83E-05
4835,1.83E-05
4836,1.83E-05
4837,1.83E-05
4838,1.84E-05
4839,1.85E-05
4840,1.85E-05
4841,1.85E-05
4842,1.86E-05
4843,1.87E-05
4844,1.87E-05
4845,1.88E-05
4846,1.89E-05
4847,1.89E-05
4848,1.89E-05
4849,1.90E-05
4850,1.90E-05
4851,1.90E-05
4852,1.90E-05
4853,1.91E-05
4854,1.91E-05
4855,1.91E-05
4856,1.91E-05
4857,1.91E-05
4858,1.92E-05
4859,1.93E-05
4860,1.94E-05
4861,1.94E-05
4862,1.95E-05
4863,1.95E-05
4864,1.95E-05
4865,1.95E-05
4866,1.96E-05
4867,1.96E-05
4868,1.97E-05
4869,1.99E-05
4870,1.99E-05
4871,2.00E-05
4872,2.00E-05
4873,2.01E-05
4874,2.01E-05
4875,2.01E-05
4876,2.01E-05
4877,2.02E-05
4878,2.03E-05
4879,2.04E-05
4880,2.04E-05
4881,2.04E-05
4882,2.04E-05
4883,2.05E-05
4884,2.05E-05
4885,2.06E-05
4886,2.06E-05
4887,2.06E-05
4888,2.07E-05
4889,2.07E-05
4890,2.08E-05
4891,2.09E-05
4892,2.10E-05
4893,2.10E-05
4894,2.10E-05
4895,2.11E-05
4896,2.11E-05
4897,2.12E-05
4898,2.12E-05
4899,2.13E-05
4900,2.13E-05
4901,2.13E-05
4902,2.14E-05
4903,2.15E-05
4904,2.15E-05
4905,2.15E-05
4906,2.16E-05
4907,2.23E-05
4908,2.23E-05
4909,2.23E-05
4910,2.23E-05
4911,2.25E-05
4912,2.27E-05
4913,2.29E-05
4914,2.29E-05
4915,2.29E-05
4916,2.30E-05
4917,2.31E-05
4918,2.32E-05
4919,2.33E-05
4920,2.34E-05
4921,2.35E-05
4922,2.35E-05
4923,2.38E-05
4924,2.40E-05
4925,2.40E-05
4926,2.41E-05
4927,2.41E-05
4928,2.43E-05
4929,2.44E-05
4930,2.45E-05
4931,2.46E-05
4932,2.47E-05
4933,2.47E-05
4934,2.48E-05
4935,2.49E-05
4936,2.51E-05
4937,2.51E-05
4938,2.52E-05
4939,2.54E-05
4940,2.54E-05
4941,2.55E-05
4942,2.55E-05
4943,2.56E-05
4944,2.56E-05
4945,2.57E-05
4946,2.58E-05
4947,2.58E-05
4948,2.59E-05
4949,2.61E-05
4950,2.61E-05
4951,2.63E-05
4952,2.65E-05
4953,2.66E-05
4954,2.67E-05
4955,2.68E-05
4956,2.68E-05
4957,2.70E-05
4958,2.71E-05
4959,2.71E-05
4960,2.71E-05
4961,2.72E-05
4962,2.73E-05
4963,2.74E-05
4964,2.76E-05
4965,2.77E-05
4966,2.77E-05
4967,2.77E-05
4968,2.80E-05
4969,2.80E-05
4970,2.81E-05
4971,2.81E-05
4972,2.83E-05
4973,2.84E-05
4974,2.85E-05
4975,2.86E-05
4976,2.87E-05
4977,2.87E-05
4978,2.88E-05
4979,2.88E-05
4980,2.88E-05
4981,2.89E-05
4982,2.89E-05
4983,2.90E-05
4984,2.91E-05
4985,2.91E-05
4986,2.94E-05
4987,2.94E-05
4988,2.95E-05
4989,2.95E-05
4990,2.99E-05
4991,3.00E-05
4992,3.01E-05
4993,3.02E-05
4994,3.02E-05
4995,3.03E-05
4996,3.03E-05
4997,3.03E-05
4998,3.04E-05
4999,3.06E-05
5000,3.06E-05
5001,3.08E-05
5002,3.11E-05
5003,3.11E-05
5004,3.12E-05
5005,3.14E-05
5006,3.15E-05
5007,3.17E-05
5008,3.19E-05
5009,3.20E-05
5010,3.20E-05
5011,3.22E-05
5012,3.23E-05
5013,3.25E-05
5014,3.25E-05
5015,3.26E-05
5016,3.27E-05
5017,3.28E-05
5018,3.29E-05
5019,3.30E-05
5020,3.31E-05
5021,3.31E-05
5022,3.32E-05
5023,3.35E-05
5024,3.35E-05
5025,3.36E-05
5026,3.38E-05
5027,3.39E-05
5028,3.40E-05
5029,3.43E-05
5030,3.44E-05
5031,3.44E-05
5032,3.45E-05
5033,3.47E-05
5034,3.49E-05
5035,3.53E-05
5036,3.56E-05
5037,3.56E-05
5038,3.58E-05
5039,3.59E-05
5040,3.61E-05
5041,3.61E-05
5042,3.62E-05
5043,3.63E-05
5044,3.64E-05
5045,3.67E-05
5046,3.68E-05
5047,3.71E-05
5048,3.71E-05
5049,3.74E-05
5050,3.75E-05
5051,3.77E-05
5052,3.79E-05
5053,3.79E-05
5054,3.85E-05
5055,3.85E-05
5056,3.86E-05
5057,3.91E-05
5058,3.93E-05
5059,3.95E-05
5060,3.97E-05
5061,4.05E-05
5062,4.05E-05
5063,4.06E-05
5064,4.08E-05
5065,4.12E-05
5066,4.13E-05
5067,4.16E-05
5068,4.19E-05
5069,4.19E-05
5070,4.20E-05
5071,4.21E-05
5072,4.23E-05
5073,4.29E-05
5074,4.30E-05
5075,4.32E-05
5076,4.34E-05
5077,4.40E-05
5078,4.40E-05
5079,4.43E-05
5080,4.45E-05
5081,4.46E-05
5082,4.46E-05
5083,4.49E-05
5084,4.49E-05
5085,4.49E-05
5086,4.51E-05
5087,4.53E-05
5088,4.56E-05
5089,4.57E-05
5090,4.58E-05
5091,4.58E-05
5092,4.60E-05
5093,4.60E-05
5094,4.60E-05
5095,4.60E-05
5096,4.63E-05
5097,4.65E-05
5098,4.68E-05
5099,4.69E-05
5100,4.72E-05
5101,4.74E-05
5102,4.81E-05
5103,4.88E-05
5104,4.92E-05
5105,4.95E-05
5106,5.01E-05
5107,5.02E-05
5108,5.09E-05
5109,5.11E-05
5110,5.13E-05
5111,5.16E-05
5112,5.22E-05
5113,5.23E-05
5114,5.27E-05
5115,5.27E-05
5116,5.29E-05
5117,5.29E-05
5118,5.37E-05
5119,5.40E-05
5120,5.41E-05
5121,5.42E-05
5122,5.44E-05
5123,5.49E-05
5124,5.49E-05
5125,5.50E-05
5126,5.58E-05
5127,5.59E-05
5128,5.62E-05
5129,5.68E-05
5130,5.83E-05
5131,5.90E-05
5132,5.96E-05
5133,5.97E-05
5134,6.03E-05
5135,6.04E-05
5136,6.10E-05
5137,6.11E-05
5138,6.28E-05
5139,6.34E-05
5140,6.34E-05
5141,6.35E-05
5142,6.37E-05
5143,6.37E-05
5144,6.39E-05
5145,6.43E-05
5146,6.48E-05
5147,6.62E-05
5148,6.66E-05
5149,6.66E-05
5150,6.67E-05
5151,6.68E-05
5152,6.70E-05
5153,6.77E-05
5154,6.77E-05
5155,6.80E-05
5156,6.83E-05
5157,6.95E-05
5158,6.96E-05
5159,6.98E-05
5160,7.00E-05
5161,7.01E-05
5162,7.09E-05
5163,7.18E-05
5164,7.21E-05
5165,7.21E-05
5166,7.23E-05
5167,7.26E-05
5168,7.27E-05
5169,7.30E-05
5170,7.35E-05
5171,7.40E-05
5172,7.42E-05
5173,7.45E-05
5174,7.60E-05
5175,7.69E-05
5176,7.69E-05
5177,7.72E-05
5178,7.77E-05
5179,7.78E-05
5180,7.80E-05
5181,7.81E-05
5182,7.82E-05
5183,7.84E-05
5184,7.96E-05
5185,8.08E-05
5186,8.09E-05
5187,8.10E-05
5188,8.11E-05
5189,8.22E-05
5190,8.23E-05
5191,8.24E-05
5192,8.24E-05
5193,8.26E-05
5194,8.34E-05
5195,8.40E-05
5196,8.54E-05
5197,8.55E-05
5198,8.59E-05
5199,8.60E-05
5200,8.60E-05
5201,8.60E-05
5202,8.69E-05
5203,8.74E-05
5204,8.80E-05
5205,8.81E-05
5206,8.81E-05
5207,8.87E-05
5208,9.05E-05
5209,9.16E-05
5210,9.30E-05
5211,9.32E-05
5212,9.36E-05
5213,9.41E-05
5214,9.41E-05
5215,9.43E-05
5216,9.62E-05
5217,9.68E-05
5218,9.71E-05
5219,9.81E-05
5220,9.95E-05
5221,1.01E-04
5222,1.02E-04
5223,1.02E-04
5224,1.03E-04
5225,1.05E-04
5226,1.06E-04
5227,1.06E-04
5228,1.07E-04
5229,1.07E-04
5230,1.08E-04
5231,1.09E-04
5232,1.10E-04
5233,1.11E-04
5234,1.11E-04
5235,1.12E-04
5236,1.13E-04
5237,1.13E-04
5238,1.13E-04
5239,1.14E-04
5240,1.14E-04
5241,1.15E-04
5242,1.16E-04
5243,1.16E-04
5244,1.21E-04
5245,1.21E-04
5246,1.21E-04
5247,1.23E-04
5248,1.24E-04
5249,1.24E-04
5250,1.27E-04
5251,1.27E-04
5252,1.28E-04
5253,1.29E-04
5254,1.31E-04
5255,1.31E-04
5256,1.31E-04
5257,1.32E-04
5258,1.33E-04
5259,1.33E-04
5260,1.34E-04
5261,1.34E-04
5262,1.34E-04
5263,1.35E-04
5264,1.36E-04
5265,1.37E-04
5266,1.38E-04
5267,1.38E-04
5268,1.41E-04
5269,1.41E-04
5270,1.43E-04
5271,1.44E-04
5272,1.46E-04
5273,1.46E-04
5274,1.46E-04
5275,1.47E-04
5276,1.49E-04
5277,1.51E-04
5278,1.51E-04
5279,1.54E-04
5280,1.56E-04
5281,1.57E-04
5282,1.57E-04
5283,1.59E-04
5284,1.62E-04
5285,1.63E-04
5286,1.63E-04
5287,1.63E-04
5288,1.66E-04
5289,1.67E-04
5290,1.69E-04
5291,1.70E-04
5292,1.73E-04
5293,1.74E-04
5294,1.74E-04
5295,1.76E-04
5296,1.76E-04
5297,1.76E-04
5298,1.77E-04
5299,1.79E-04
5300,1.81E-04
5301,1.81E-04
5302,1.82E-04
5303,1.83E-04
5304,1.84E-04
5305,1.86E-04
5306,1.90E-04
5307,1.92E-04
5308,1.92E-04
5309,1.94E-04
5310,1.95E-04
5311,1.95E-04
5312,1.98E-04
5313,2.02E-04
5314,2.07E-04
5315,2.08E-04
5316,2.09E-04
5317,2.11E-04
5318,2.11E-04
5319,2.12E-04
5320,2.12E-04
5321,2.20E-04
5322,2.22E-04
5323,2.23E-04
5324,2.26E-04
5325,2.28E-04
5326,2.31E-04
5327,2.31E-04
5328,2.42E-04
5329,2.43E-04
5330,2.44E-04
5331,2.47E-04
5332,2.47E-04
5333,2.48E-04
5334,2.50E-04
5335,2.51E-04
5336,2.53E-04
5337,2.53E-04
5338,2.54E-04
5339,2.56E-04
5340,2.57E-04
5341,2.58E-04
5342,2.58E-04
5343,2.61E-04
5344,2.63E-04
5345,2.63E-04
5346,2.66E-04
5347,2.68E-04
5348,2.71E-04
5349,2.72E-04
5350,2.77E-04
5351,2.81E-04
5352,2.82E-04
5353,2.87E-04
5354,2.87E-04
5355,2.87E-04
5356,2.91E-04
5357,3.00E-04
5358,3.05E-04
5359,3.06E-04
5360,3.23E-04
5361,3.32E-04
5362,3.38E-04
5363,3.40E-04
5364,3.49E-04
5365,3.53E-04
5366,3.56E-04
5367,3.59E-04
5368,3.61E-04
5369,3.64E-04
5370,3.70E-04
5371,3.71E-04
5372,3.72E-04
5373,3.76E-04
5374,3.79E-04
5375,3.90E-04
5376,3.97E-04
5377,3.98E-04
5378,4.03E-04
5379,4.11E-04
5380,4.24E-04
5381,4.29E-04
5382,4.29E-04
5383,4.30E-04
5384,4.31E-04
5385,4.47E-04
5386,4.61E-04
5387,4.64E-04
5388,4.86E-04
5389,4.97E-04
5390,4.98E-04
5391,5.01E-04
5392,5.07E-04
5393,5.26E-04
5394,5.31E-04
5395,5.57E-04
5396,5.72E-04
5397,6.07E-04
5398,6.85E-04
5399,6.89E-04
5400,6.89E-04
5401,6.89E-04
5402,6.97E-04
5403,7.22E-04
5404,7.28E-04
5405,7.53E-04
5406,7.72E-04
5407,8.13E-04
5408,8.22E-04
5409,8.27E-04
5410,8.63E-04
5411,8.75E-04
5412,8.96E-04
5413,9.04E-04
5414,9.26E-04
5415,9.29E-04
5416,9.52E-04
5417,9.72E-04
5418,9.79E-04
5419,9.81E-04
5420,1.01E-03
5421,1.05E-03
5422,1.06E-03
5423,1.09E-03
5424,1.16E-03
5425,1.21E-03
5426,1.22E-03
5427,1.26E-03
5428,1.26E-03
5429,1.27E-03
5430,1.31E-03
5431,1.33E-03
5432,1.43E-03
5433,1.43E-03
5434,1.44E-03
5435,1.46E-03
5436,1.48E-03
5437,1.49E-03
5438,1.52E-03
5439,1.52E-03
5440,1.53E-03
5441,1.58E-03
5442,1.62E-03
5443,1.64E-03
5444,1.73E-03
5445,1.74E-03
5446,1.74E-03
5447,1.80E-03
5448,1.86E-03
5449,2.04E-03
5450,2.12E-03
5451,2.20E-03
5452,2.21E-03
5453,2.26E-03
5454,2.42E-03
5455,2.51E-03
5456,2.60E-03
5457,2.87E-03
5458,2.90E-03
5459,2.91E-03
5460,2.93E-03
5461,2.93E-03
5462,3.58E-03
5463,3.61E-03
5464,3.77E-03
5465,3.82E-03
5466,3.84E-03
5467,3.96E-03
5468,4.47E-03
5469,4.63E-03
5470,4.67E-03
5471,5.27E-03
5472,5.66E-03
5473,5.77E-03
5474,6.14E-03
5475,6.18E-03
5476,6.53E-03
5477,6.91E-03
5478,7.26E-03
5479,8.33E-03
5480,8.34E-03
5481,9.62E-03
5482,9.69E-03
5483,9.82E-03
5484,1.18E-02
5485,1.46E-02
5486,1.58E-02
5487,1.61E-02
5488,1.75E-02
5489,1.77E-02
5490,1.98E-02
5491,2.21E-02
5492,2.72E-02
5493,2.88E-02
5494,2.93E-02
5495,3.07E-02
5496,3.14E-02
5497,3.67E-02
5498,4.58E-02
5499,5.22E-02
5500,5.51E-02
5501,5.76E-02
5502,6.98E-02
5503,7.61E-02
5504,8.97E-02
5505,1.16E-01
5506,1.21E-01
5507,1.42E-01
5508,1.46E-01
5509,1.55E-01
5510,1.74E-01
5511,1.80E-01
5512,1.88E-01
5513,2.14E-01
5514,2.62E-01
5515,3.94E-01
5516,4.17E-01
5517,4.35E-01
5518,5.66E-01
5519,5.83E-01
5520,7.73E-01
5521,9.27E-01
5522,1.21E+00
5523,1.78E+00
5524,2.14E+00
5525,3.11E+00
5526,6.38E+00


==> RelaxResults.csv <==
X-Ell-NoRel-0.05,X-Ell-Rel-0.05,X-Ell-Glob,X-Cyl-NoRel-0.05,X-Cyl-Rel-0.05,X-Cyl-Glob,L2R-VMS-Ell-NoRel-0.05,L2R-VMS-Ell-Rel-0.05,L2R-VMS-Ell-Glob,L2R-VMS-Cyl-NoRel-0.05,L2R-VMS-Cyl-Rel-0.05,L2R-VMS-Cyl-Glob
5526,5526,5526,4020,4020,3529,2.567890E-01,2.567890E-01,2.567890E-01,1.867630E-03,1.867630E-03,1.901510E-03
6567,6567,13959,5248,5248,8745,1.988290E-01,1.989370E-01,1.651550E-01,6.964270E-04,7.144980E-04,6.664620E-04
8313,8228,34077,7449,7450,21173,1.507390E-01,1.477850E-01,1.166580E-01,5.924820E-04,2.064900E-04,2.879520E-04
11531,10627,86353,12403,11717,54037,9.500000E-02,9.352930E-02,5.427050E-02,3.489750E-04,2.427160E-04,1.090900E-04
14599,12366,210411,21967,20529,131383,6.773660E-02,6.747120E-02,5.156280E-02,1.116910E-03,3.066660E-04,4.398070E-05
17902,14209,663505,38146,37251,414670,3.677160E-02,3.841210E-02,2.869390E-02,3.072950E-04,4.463380E-04,1.427860E-05
21684,16198,,68161,67233,,2.183210E-02,2.348120E-02,,1.214190E-03,5.718020E-05,


==> ResEstimatorResults.csv <==
NodeNum-Ell-CAD-Square,NodeNum-Cyl-CAD-Square,L2R-S11-Ell-Ex,L2R-S12-Ell-Ex,L2R-S22-Ell-Ex,L2R-VMS-Ell-Ex,L2R-S11-Ell-Est-NONE,L2R-S12-Ell-Est-NONE,L2R-S22-Ell-Est-NONE,L2R-VMS-Ell-Est-NONE,L2R-S11-Cyl-Ex,L2R-S12-Cyl-Ex,L2R-S22-Cyl-Ex,L2R-VMS-Cyl-Ex,L2R-S11-Cyl-Est-NONE,L2R-S12-Cyl-Est-NONE,L2R-S22-Cyl-Est-NONE,L2R-VMS-Cyl-Est-NONE
4838,3529,0.00630774,0.00310469,0.0249439,0.0245246,,,,,2.79698E-05,2.20303E-05,2.7241E-05,3.78702E-05,,,,
12106,8745,0.00797177,0.00466034,0.0137412,0.0117606,,,,,5.91747E-06,5.27261E-06,6.63232E-06,8.41661E-06,,,,
29608,21173,0.00136343,0.000665483,0.00360522,0.00351071,,,,,1.60013E-06,1.47239E-06,1.72624E-06,2.33459E-06,,,,
74913,54037,0.00082133,0.000396143,0.00127788,0.00124922,,,,,3.74517E-07,3.73964E-07,4.87462E-07,5.53159E-07,,,,
182062,131383,0.000831028,0.000428763,0.000518018,0.000743042,,,,,9.55971E-08,9.29729E-08,1.04887E-07,1.42987E-07,,,,
575050,414670,0.000251299,0.000131475,0.000111268,0.000192889,,,,,1.74727E-08,1.7063E-08,1.92942E-08,2.612E-08,,,,


==> RoundHole-SortedZZError.csv <==
N,ZZ-Error
1,1.67E-11
2,3.2E-11
3,6.51E-11
4,8.78E-11
5,8.85E-11
6,8.93E-11
7,1.02E-10
8,1.18E-10
9,1.33E-10
10,1.54E-10
11,1.6E-10
12,2.24E-10
13,2.36E-10
14,2.58E-10
15,2.66E-10
16,2.82E-10
17,3.07E-10
18,3.1E-10
19,3.12E-10
20,3.56E-10
21,3.67E-10
22,3.68E-10
23,3.76E-10
24,3.83E-10
25,3.85E-10
26,3.91E-10
27,4.13E-10
28,4.13E-10
29,4.15E-10
30,4.29E-10
31,4.48E-10
32,4.48E-10
33,4.55E-10
34,4.56E-10
35,4.59E-10
36,4.66E-10
37,4.8E-10
38,4.86E-10
39,5E-10
40,5.15E-10
41,5.32E-10
42,5.46E-10
43,5.49E-10
44,5.54E-10
45,6.02E-10
46,6.25E-10
47,6.55E-10
48,6.59E-10
49,7.06E-10
50,7.08E-10
51,7.14E-10
52,7.21E-10
53,7.76E-10
54,7.91E-10
55,7.95E-10
56,8E-10
57,8.05E-10
58,8.98E-10
59,9.02E-10
60,9.27E-10
61,9.31E-10
62,9.45E-10
63,9.85E-10
64,1.01E-09
65,1.02E-09
66,1.02E-09
67,1.02E-09
68,1.03E-09
69,1.06E-09
70,1.06E-09
71,1.08E-09
72,1.1E-09
73,1.1E-09
74,1.11E-09
75,1.12E-09
76,1.13E-09
77,1.13E-09
78,1.15E-09
79,1.16E-09
80,1.16E-09
81,1.16E-09
82,1.18E-09
83,1.2E-09
84,1.21E-09
85,1.21E-09
86,1.21E-09
87,1.22E-09
88,1.24E-09
89,1.24E-09
90,1.25E-09
91,1.26E-09
92,1.27E-09
93,1.28E-09
94,1.28E-09
95,1.29E-09
96,1.3E-09
97,1.32E-09
98,1.32E-09
99,1.32E-09
100,1.32E-09
101,1.32E-09
102,1.33E-09
103,1.33E-09
104,1.33E-09
105,1.34E-09
106,1.35E-09
107,1.35E-09
108,1.37E-09
109,1.37E-09
110,1.37E-09
111,1.39E-09
112,1.4E-09
113,1.41E-09
114,1.42E-09
115,1.42E-09
116,1.44E-09
117,1.44E-09
118,1.45E-09
119,1.45E-09
120,1.48E-09
121,1.48E-09
122,1.48E-09
123,1.49E-09
124,1.52E-09
125,1.54E-09
126,1.57E-09
127,1.59E-09
128,1.6E-09
129,1.61E-09
130,1.61E-09
131,1.62E-09
132,1.64E-09
133,1.64E-09
134,1.65E-09
135,1.67E-09
136,1.67E-09
137,1.69E-09
138,1.69E-09
139,1.7E-09
140,1.7E-09
141,1.74E-09
142,1.77E-09
143,1.77E-09
144,1.8E-09
145,1.81E-09
146,1.81E-09
147,1.82E-09
148,1.83E-09
149,1.84E-09
150,1.85E-09
151,1.87E-09
152,1.91E-09
153,1.91E-09
154,1.92E-09
155,1.94E-09
156,1.94E-09
157,1.94E-09
158,1.97E-09
159,1.97E-09
160,1.98E-09
161,1.99E-09
162,2.01E-09
163,2.02E-09
164,2.03E-09
165,2.04E-09
166,2.06E-09
167,2.07E-09
168,2.07E-09
169,2.07E-09
170,2.09E-09
171,2.09E-09
172,2.09E-09
173,2.1E-09
174,2.11E-09
175,2.12E-09
176,2.12E-09
177,2.13E-09
178,2.14E-09
179,2.16E-09
180,2.17E-09
181,2.17E-09
182,2.18E-09
183,2.18E-09
184,2.21E-09
185,2.22E-09
186,2.23E-09
187,2.25E-09
188,2.33E-09
189,2.35E-09
190,2.36E-09
191,2.37E-09
192,2.37E-09
193,2.38E-09
194,2.38E-09
195,2.41E-09
196,2.42E-09
197,2.43E-09
198,2.45E-09
199,2.48E-09
200,2.49E-09
201,2.49E-09
202,2.52E-09
203,2.53E-09
204,2.56E-09
205,2.57E-09
206,2.58E-09
207,2.59E-09
208,2.59E-09
209,2.6E-09
210,2.6E-09
211,2.62E-09
212,2.62E-09
213,2.63E-09
214,2.64E-09
215,2.67E-09
216,2.67E-09
217,2.71E-09
218,2.72E-09
219,2.72E-09
220,2.73E-09
221,2.73E-09
222,2.73E-09
223,2.74E-09
224,2.77E-09
225,2.77E-09
226,2.77E-09
227,2.78E-09
228,2.79E-09
229,2.8E-09
230,2.8E-09
231,2.82E-09
232,2.84E-09
233,2.84E-09
234,2.85E-09
235,2.86E-09
236,2.86E-09
237,2.87E-09
238,2.89E-09
239,2.91E-09
240,2.91E-09
241,2.91E-09
242,2.96E-09
243,2.96E-09
244,2.97E-09
245,2.98E-09
246,3.03E-09
247,3.04E-09
248,3.04E-09
249,3.06E-09
250,3.07E-09
251,3.1E-09
252,3.12E-09
253,3.15E-09
254,3.17E-09
255,3.17E-09
256,3.18E-09
257,3.22E-09
258,3.25E-09
259,3.26E-09
260,3.26E-09
261,3.27E-09
262,3.29E-09
263,3.31E-09
264,3.31E-09
265,3.35E-09
266,3.36E-09
267,3.37E-09
268,3.38E-09
269,3.38E-09
270,3.38E-09
271,3.38E-09
272,3.38E-09
273,3.39E-09
274,3.4E-09
275,3.44E-09
276,3.45E-09
277,3.46E-09
278,3.48E-09
279,3.5E-09
280,3.5E-09
281,3.51E-09
282,3.53E-09
283,3.53E-09
284,3.53E-09
285,3.61E-09
286,3.62E-09
287,3.62E-09
288,3.64E-09
289,3.66E-09
290,3.66E-09
291,3.67E-09
292,3.67E-09
293,3.69E-09
294,3.69E-09
295,3.7E-09
296,3.71E-09
297,3.76E-09
298,3.77E-09
299,3.78E-09
300,3.78E-09
301,3.79E-09
302,3.8E-09
303,3.84E-09
304,3.86E-09
305,3.86E-09
306,3.86E-09
307,3.88E-09
308,3.92E-09
309,3.94E-09
310,3.95E-09
311,3.97E-09
312,3.97E-09
313,4.04E-09
314,4.05E-09
315,4.06E-09
316,4.07E-09
317,4.09E-09
318,4.09E-09
319,4.1E-09
320,4.11E-09
321,4.11E-09
322,4.13E-09
323,4.15E-09
324,4.16E-09
325,4.18E-09
326,4.18E-09
327,4.2E-09
328,4.23E-09
329,4.23E-09
330,4.25E-09
331,4.26E-09
332,4.29E-09
333,4.33E-09
334,4.34E-09
335,4.36E-09
336,4.36E-09
337,4.38E-09
338,4.39E-09
339,4.4E-09
340,4.4E-09
341,4.4E-09
342,4.41E-09
343,4.42E-09
344,4.44E-09
345,4.44E-09
346,4.51E-09
347,4.54E-09
348,4.55E-09
349,4.57E-09
350,4.57E-09
351,4.58E-09
352,4.59E-09
353,4.61E-09
354,4.66E-09
355,4.7E-09
356,4.7E-09
357,4.71E-09
358,4.71E-09
359,4.72E-09
360,4.72E-09
361,4.74E-09
362,4.74E-09
363,4.74E-09
364,4.75E-09
365,4.77E-09
366,4.77E-09
367,4.8E-09
368,4.8E-09
369,4.81E-09
370,4.83E-09
371,4.83E-09
372,4.87E-09
373,4.89E-09
374,4.91E-09
375,4.91E-09
376,4.94E-09
377,4.94E-09
378,4.99E-09
379,4.99E-09
380,5E-09
381,5.02E-09
382,5.04E-09
383,5.05E-09
384,5.05E-09
385,5.08E-09
386,5.14E-09
387,5.15E-09
388,5.22E-09
389,5.22E-09
390,5.24E-09
391,5.24E-09
392,5.24E-09
393,5.25E-09
394,5.26E-09
395,5.28E-09
396,5.28E-09
397,5.3E-09
398,5.35E-09
399,5.35E-09
400,5.39E-09
401,5.39E-09
402,5.42E-09
403,5.46E-09
404,5.47E-09
405,5.5E-09
406,5.53E-09
407,5.54E-09
408,5.56E-09
409,5.57E-09
410,5.58E-09
411,5.58E-09
412,5.59E-09
413,5.61E-09
414,5.63E-09
415,5.65E-09
416,5.67E-09
417,5.67E-09
418,5.67E-09
419,5.67E-09
420,5.69E-09
421,5.7E-09
422,5.71E-09
423,5.72E-09
424,5.72E-09
425,5.73E-09
426,5.74E-09
427,5.76E-09
428,5.8E-09
429,5.84E-09
430,5.84E-09
431,5.93E-09
432,5.93E-09
433,5.97E-09
434,5.98E-09
435,5.98E-09
436,5.99E-09
437,6.01E-09
438,6.01E-09
439,6.02E-09
440,6.06E-09
441,6.08E-09
442,6.11E-09
443,6.11E-09
444,6.12E-09
445,6.13E-09
446,6.14E-09
447,6.14E-09
448,6.15E-09
449,6.16E-09
450,6.16E-09
451,6.16E-09
452,6.19E-09
453,6.2E-09
454,6.21E-09
455,6.23E-09
456,6.23E-09
457,6.23E-09
458,6.26E-09
459,6.27E-09
460,6.27E-09
461,6.28E-09
462,6.29E-09
463,6.3E-09
464,6.3E-09
465,6.32E-09
466,6.38E-09
467,6.39E-09
468,6.4E-09
469,6.43E-09
470,6.44E-09
471,6.46E-09
472,6.46E-09
473,6.52E-09
474,6.52E-09
475,6.52E-09
476,6.55E-09
477,6.62E-09
478,6.63E-09
479,6.65E-09
480,6.66E-09
481,6.66E-09
482,6.67E-09
483,6.67E-09
484,6.73E-09
485,6.73E-09
486,6.79E-09
487,6.8E-09
488,6.82E-09
489,6.83E-09
490,6.83E-09
491,6.84E-09
492,6.84E-09
493,6.91E-09
494,6.91E-09
495,6.92E-09
496,6.95E-09
497,6.97E-09
498,6.98E-09
499,6.98E-09
500,6.99E-09
501,7.02E-09
502,7.02E-09
503,7.07E-09
504,7.07E-09
505,7.07E-09
506,7.09E-09
507,7.1E-09
508,7.11E-09
509,7.12E-09
510,7.13E-09
511,7.13E-09
512,7.14E-09
513,7.17E-09
514,7.17E-09
515,7.19E-09
516,7.19E-09
517,7.19E-09
518,7.19E-09
519,7.2E-09
520,7.21E-09
521,7.22E-09
522,7.23E-09
523,7.26E-09
524,7.27E-09
525,7.3E-09
526,7.31E-09
527,7.35E-09
528,7.35E-09
529,7.35E-09
530,7.36E-09
531,7.38E-09
532,7.41E-09
533,7.41E-09
534,7.41E-09
535,7.42E-09
536,7.43E-09
537,7.44E-09
538,7.49E-09
539,7.49E-09
540,7.5E-09
541,7.56E-09
542,7.59E-09
543,7.63E-09
544,7.64E-09
545,7.65E-09
546,7.65E-09
547,7.65E-09
548,7.65E-09
549,7.66E-09
550,7.71E-09
551,7.74E-09
552,7.75E-09
553,7.8E-09
554,7.8E-09
555,7.8E-09
556,7.8E-09
557,7.8E-09
558,7.8E-09
559,7.81E-09
560,7.82E-09
561,7.82E-09
562,7.83E-09
563,7.84E-09
564,7.84E-09
565,7.84E-09
566,7.87E-09
567,7.87E-09
568,7.88E-09
569,7.89E-09
570,7.9E-09
571,7.9E-09
572,7.94E-09
573,7.94E-09
574,7.96E-09
575,7.97E-09
576,8E-09
577,8.01E-09
578,8.01E-09
579,8.04E-09
580,8.05E-09
581,8.06E-09
582,8.11E-09
583,8.14E-09
584,8.16E-09
585,8.17E-09
586,8.18E-09
587,8.18E-09
588,8.19E-09
589,8.19E-09
590,8.2E-09
591,8.2E-09
592,8.26E-09
593,8.28E-09
594,8.31E-09
595,8.32E-09
596,8.32E-09
597,8.33E-09
598,8.33E-09
599,8.34E-09
600,8.34E-09
601,8.35E-09
602,8.37E-09
603,8.37E-09
604,8.37E-09
605,8.4E-09
606,8.4E-09
607,8.42E-09
608,8.43E-09
609,8.46E-09
610,8.47E-09
611,8.48E-09
612,8.48E-09
613,8.49E-09
614,8.5E-09
615,8.51E-09
616,8.52E-09
617,8.53E-09
618,8.53E-09
619,8.54E-09
620,8.54E-09
621,8.55E-09
622,8.59E-09
623,8.64E-09
624,8.66E-09
625,8.68E-09
626,8.68E-09
627,8.69E-09
628,8.7E-09
629,8.72E-09
630,8.73E-09
631,8.74E-09
632,8.75E-09
633,8.75E-09
634,8.76E-09
635,8.77E-09
636,8.78E-09
637,8.78E-09
638,8.78E-09
639,8.78E-09
640,8.79E-09
641,8.79E-09
642,8.8E-09
643,8.87E-09
644,8.87E-09
645,8.88E-09
646,8.89E-09
647,8.9E-09
648,8.9E-09
649,8.91E-09
650,8.93E-09
651,8.94E-09
652,8.99E-09
653,9.03E-09
654,9.04E-09
655,9.04E-09
656,9.04E-09
657,9.06E-09
658,9.06E-09
659,9.06E-09
660,9.08E-09
661,9.09E-09
662,9.09E-09
663,9.1E-09
664,9.11E-09
665,9.11E-09
666,9.12E-09
667,9.13E-09
668,9.13E-09
669,9.18E-09
670,9.18E-09
671,9.18E-09
672,9.18E-09
673,9.19E-09
674,9.2E-09
675,9.21E-09
676,9.22E-09
677,9.22E-09
678,9.23E-09
679,9.23E-09
680,9.27E-09
681,9.27E-09
682,9.29E-09
683,9.3E-09
684,9.33E-09
685,9.34E-09
686,9.35E-09
687,9.35E-09
688,9.36E-09
689,9.37E-09
690,9.4E-09
691,9.43E-09
692,9.43E-09
693,9.44E-09
694,9.44E-09
695,9.45E-09
696,9.48E-09
697,9.48E-09
698,9.48E-09
699,9.49E-09
700,9.52E-09
701,9.56E-09
702,9.56E-09
703,9.56E-09
704,9.57E-09
705,9.63E-09
706,9.63E-09
707,9.65E-09
708,9.66E-09
709,9.67E-09
710,9.7E-09
711,9.7E-09
712,9.72E-09
713,9.75E-09
714,9.77E-09
715,9.77E-09
716,9.79E-09
717,9.79E-09
718,9.81E-09
719,9.81E-09
720,9.82E-09
721,9.86E-09
722,9.87E-09
723,9.91E-09
724,9.91E-09
725,9.92E-09
726,9.93E-09
727,9.94E-09
728,9.95E-09
729,9.95E-09
730,1E-08
731,1E-08
732,1E-08
733,1E-08
734,1E-08
735,1E-08
736,1E-08
737,1E-08
738,1.01E-08
739,1.01E-08
740,1.01E-08
741,1.01E-08
742,1.01E-08
743,1.01E-08
744,1.01E-08
745,1.01E-08
746,1.01E-08
747,1.02E-08
748,1.02E-08
749,1.02E-08
750,1.02E-08
751,1.03E-08
752,1.03E-08
753,1.03E-08
754,1.03E-08
755,1.03E-08
756,1.04E-08
757,1.04E-08
758,1.04E-08
759,1.04E-08
760,1.04E-08
761,1.04E-08
762,1.05E-08
763,1.05E-08
764,1.05E-08
765,1.06E-08
766,1.06E-08
767,1.06E-08
768,1.06E-08
769,1.06E-08
770,1.07E-08
771,1.07E-08
772,1.07E-08
773,1.07E-08
774,1.07E-08
775,1.08E-08
776,1.08E-08
777,1.08E-08
778,1.08E-08
779,1.08E-08
780,1.08E-08
781,1.09E-08
782,1.09E-08
783,1.09E-08
784,1.09E-08
785,1.09E-08
786,1.09E-08
787,1.09E-08
788,1.09E-08
789,1.09E-08
790,1.1E-08
791,1.1E-08
792,1.1E-08
793,1.1E-08
794,1.1E-08
795,1.1E-08
796,1.11E-08
797,1.11E-08
798,1.11E-08
799,1.11E-08
800,1.11E-08
801,1.11E-08
802,1.12E-08
803,1.12E-08
804,1.12E-08
805,1.12E-08
806,1.13E-08
807,1.13E-08
808,1.13E-08
809,1.13E-08
810,1.13E-08
811,1.13E-08
812,1.13E-08
813,1.13E-08
814,1.13E-08
815,1.13E-08
816,1.14E-08
817,1.14E-08
818,1.14E-08
819,1.14E-08
820,1.14E-08
821,1.14E-08
822,1.14E-08
823,1.15E-08
824,1.15E-08
825,1.15E-08
826,1.15E-08
827,1.15E-08
828,1.15E-08
829,1.15E-08
830,1.15E-08
831,1.15E-08
832,1.15E-08
833,1.16E-08
834,1.16E-08
835,1.16E-08
836,1.16E-08
837,1.16E-08
838,1.17E-08
839,1.17E-08
840,1.17E-08
841,1.17E-08
842,1.17E-08
843,1.17E-08
844,1.18E-08
845,1.18E-08
846,1.18E-08
847,1.18E-08
848,1.18E-08
849,1.18E-08
850,1.19E-08
851,1.19E-08
852,1.2E-08
853,1.2E-08
854,1.2E-08
855,1.2E-08
856,1.2E-08
857,1.2E-08
858,1.21E-08
859,1.21E-08
860,1.21E-08
861,1.21E-08
862,1.21E-08
863,1.21E-08
864,1.22E-08
865,1.22E-08
866,1.22E-08
867,1.22E-08
868,1.22E-08
869,1.22E-08
870,1.22E-08
871,1.22E-08
872,1.22E-08
873,1.22E-08
874,1.22E-08
875,1.22E-08
876,1.23E-08
877,1.23E-08
878,1.23E-08
879,1.23E-08
880,1.23E-08
881,1.23E-08
882,1.23E-08
883,1.24E-08
884,1.24E-08
885,1.24E-08
886,1.24E-08
887,1.24E-08
888,1.24E-08
889,1.25E-08
890,1.25E-08
891,1.25E-08
892,1.25E-08
893,1.26E-08
894,1.26E-08
895,1.26E-08
896,1.26E-08
897,1.26E-08
898,1.26E-08
899,1.26E-08
900,1.27E-08
901,1.28E-08
902,1.28E-08
903,1.28E-08
904,1.28E-08
905,1.28E-08
906,1.28E-08
907,1.28E-08
908,1.28E-08
909,1.28E-08
910,1.28E-08
911,1.28E-08
912,1.29E-08
913,1.29E-08
914,1.29E-08
915,1.29E-08
916,1.29E-08
917,1.29E-08
918,1.3E-08
919,1.3E-08
920,1.31E-08
921,1.31E-08
922,1.31E-08
923,1.31E-08
924,1.31E-08
925,1.31E-08
926,1.31E-08
927,1.31E-08
928,1.31E-08
929,1.31E-08
930,1.32E-08
931,1.32E-08
932,1.32E-08
933,1.32E-08
934,1.32E-08
935,1.32E-08
936,1.33E-08
937,1.33E-08
938,1.33E-08
939,1.33E-08
940,1.33E-08
941,1.33E-08
942,1.34E-08
943,1.34E-08
944,1.34E-08
945,1.34E-08
946,1.34E-08
947,1.35E-08
948,1.35E-08
949,1.36E-08
950,1.36E-08
951,1.37E-08
952,1.37E-08
953,1.37E-08
954,1.37E-08
955,1.37E-08
956,1.37E-08
957,1.38E-08
958,1.38E-08
959,1.39E-08
960,1.39E-08
961,1.39E-08
962,1.39E-08
963,1.39E-08
964,1.39E-08
965,1.39E-08
966,1.4E-08
967,1.4E-08
968,1.41E-08
969,1.41E-08
970,1.41E-08
971,1.41E-08
972,1.41E-08
973,1.41E-08
974,1.41E-08
975,1.41E-08
976,1.41E-08
977,1.42E-08
978,1.42E-08
979,1.42E-08
980,1.43E-08
981,1.43E-08
982,1.43E-08
983,1.44E-08
984,1.44E-08
985,1.44E-08
986,1.44E-08
987,1.44E-08
988,1.44E-08
989,1.45E-08
990,1.45E-08
991,1.45E-08
992,1.45E-08
993,1.45E-08
994,1.46E-08
995,1.46E-08
996,1.46E-08
997,1.46E-08
998,1.47E-08
999,1.47E-08
1000,1.47E-08
1001,1.47E-08
1002,1.47E-08
1003,1.48E-08
1004,1.48E-08
1005,1.48E-08
1006,1.48E-08
1007,1.49E-08
1008,1.49E-08
1009,1.49E-08
1010,1.5E-08
1011,1.5E-08
1012,1.5E-08
1013,1.5E-08
1014,1.5E-08
1015,1.51E-08
1016,1.51E-08
1017,1.51E-08
1018,1.51E-08
1019,1.52E-08
1020,1.52E-08
1021,1.53E-08
1022,1.53E-08
1023,1.53E-08
1024,1.53E-08
1025,1.54E-08
1026,1.54E-08
1027,1.55E-08
1028,1.55E-08
1029,1.55E-08
1030,1.55E-08
1031,1.55E-08
1032,1.56E-08
1033,1.56E-08
1034,1.56E-08
1035,1.56E-08
1036,1.57E-08
1037,1.57E-08
1038,1.57E-08
1039,1.57E-08
1040,1.57E-08
1041,1.57E-08
1042,1.58E-08
1043,1.58E-08
1044,1.59E-08
1045,1.59E-08
1046,1.59E-08
1047,1.6E-08
1048,1.6E-08
1049,1.6E-08
1050,1.62E-08
1051,1.62E-08
1052,1.62E-08
1053,1.62E-08
1054,1.62E-08
1055,1.63E-08
1056,1.63E-08
1057,1.63E-08
1058,1.63E-08
1059,1.63E-08
1060,1.64E-08
1061,1.64E-08
1062,1.64E-08
1063,1.64E-08
1064,1.64E-08
1065,1.65E-08
1066,1.65E-08
1067,1.66E-08
1068,1.67E-08
1069,1.67E-08
1070,1.67E-08
1071,1.67E-08
1072,1.67E-08
1073,1.67E-08
1074,1.67E-08
1075,1.67E-08
1076,1.68E-08
1077,1.68E-08
1078,1.68E-08
1079,1.69E-08
1080,1.69E-08
1081,1.7E-08
1082,1.7E-08
1083,1.7E-08
1084,1.7E-08
1085,1.71E-08
1086,1.72E-08
1087,1.72E-08
1088,1.72E-08
1089,1.72E-08
1090,1.73E-08
1091,1.74E-08
1092,1.74E-08
1093,1.74E-08
1094,1.74E-08
1095,1.74E-08
1096,1.75E-08
1097,1.75E-08
1098,1.76E-08
1099,1.76E-08
1100,1.76E-08
1101,1.76E-08
1102,1.77E-08
1103,1.77E-08
1104,1.78E-08
1105,1.78E-08
1106,1.78E-08
1107,1.78E-08
1108,1.79E-08
1109,1.8E-08
1110,1.8E-08
1111,1.8E-08
1112,1.8E-08
1113,1.81E-08
1114,1.81E-08
1115,1.81E-08
1116,1.82E-08
1117,1.82E-08
1118,1.82E-08
1119,1.83E-08
1120,1.83E-08
1121,1.83E-08
1122,1.83E-08
1123,1.84E-08
1124,1.84E-08
1125,1.84E-08
1126,1.85E-08
1127,1.85E-08
1128,1.85E-08
1129,1.86E-08
1130,1.87E-08
1131,1.87E-08
1132,1.87E-08
1133,1.87E-08
1134,1.88E-08
1135,1.89E-08
1136,1.89E-08
1137,1.89E-08
1138,1.89E-08
1139,1.89E-08
1140,1.89E-08
1141,1.9E-08
1142,1.9E-08
1143,1.9E-08
1144,1.9E-08
1145,1.91E-08
1146,1.91E-08
1147,1.92E-08
1148,1.93E-08
1149,1.93E-08
1150,1.94E-08
1151,1.94E-08
1152,1.94E-08
1153,1.95E-08
1154,1.95E-08
1155,1.95E-08
1156,1.95E-08
1157,1.96E-08
1158,1.96E-08
1159,1.96E-08
1160,1.97E-08
1161,1.97E-08
1162,1.98E-08
1163,1.98E-08
1164,1.98E-08
1165,1.98E-08
1166,1.98E-08
1167,1.99E-08
1168,1.99E-08
1169,2E-08
1170,2E-08
1171,2.01E-08
1172,2.02E-08
1173,2.02E-08
1174,2.03E-08
1175,2.03E-08
1176,2.03E-08
1177,2.03E-08
1178,2.03E-08
1179,2.04E-08
1180,2.04E-08
1181,2.05E-08
1182,2.05E-08
1183,2.05E-08
1184,2.05E-08
1185,2.07E-08
1186,2.07E-08
1187,2.07E-08
1188,2.07E-08
1189,2.08E-08
1190,2.08E-08
1191,2.09E-08
1192,2.1E-08
1193,2.11E-08
1194,2.12E-08
1195,2.12E-08
1196,2.12E-08
1197,2.12E-08
1198,2.13E-08
1199,2.13E-08
1200,2.13E-08
1201,2.14E-08
1202,2.14E-08
1203,2.15E-08
1204,2.16E-08
1205,2.16E-08
1206,2.17E-08
1207,2.17E-08
1208,2.17E-08
1209,2.17E-08
1210,2.18E-08
1211,2.19E-08
1212,2.19E-08
1213,2.19E-08
1214,2.19E-08
1215,2.2E-08
1216,2.2E-08
1217,2.2E-08
1218,2.2E-08
1219,2.21E-08
1220,2.21E-08
1221,2.22E-08
1222,2.22E-08
1223,2.23E-08
1224,2.23E-08
1225,2.23E-08
1226,2.23E-08
1227,2.24E-08
1228,2.24E-08
1229,2.24E-08
1230,2.24E-08
1231,2.24E-08
1232,2.25E-08
1233,2.26E-08
1234,2.27E-08
1235,2.27E-08
1236,2.28E-08
1237,2.28E-08
1238,2.28E-08
1239,2.28E-08
1240,2.29E-08
1241,2.3E-08
1242,2.3E-08
1243,2.3E-08
1244,2.31E-08
1245,2.31E-08
1246,2.31E-08
1247,2.31E-08
1248,2.32E-08
1249,2.32E-08
1250,2.33E-08
1251,2.34E-08
1252,2.34E-08
1253,2.35E-08
1254,2.35E-08
1255,2.36E-08
1256,2.36E-08
1257,2.36E-08
1258,2.37E-08
1259,2.37E-08
1260,2.37E-08
1261,2.37E-08
1262,2.38E-08
1263,2.39E-08
1264,2.4E-08
1265,2.41E-08
1266,2.41E-08
1267,2.42E-08
1268,2.43E-08
1269,2.43E-08
1270,2.43E-08
1271,2.43E-08
1272,2.43E-08
1273,2.43E-08
1274,2.44E-08
1275,2.44E-08
1276,2.44E-08
1277,2.46E-08
1278,2.47E-08
1279,2.48E-08
1280,2.48E-08
1281,2.48E-08
1282,2.48E-08
1283,2.49E-08
1284,2.49E-08
1285,2.49E-08
1286,2.49E-08
1287,2.49E-08
1288,2.5E-08
1289,2.5E-08
1290,2.5E-08
1291,2.51E-08
1292,2.51E-08
1293,2.52E-08
1294,2.53E-08
1295,2.53E-08
1296,2.54E-08
1297,2.54E-08
1298,2.55E-08
1299,2.55E-08
1300,2.56E-08
1301,2.56E-08
1302,2.56E-08
1303,2.56E-08
1304,2.57E-08
1305,2.57E-08
1306,2.57E-08
1307,2.58E-08
1308,2.58E-08
1309,2.59E-08
1310,2.59E-08
1311,2.59E-08
1312,2.61E-08
1313,2.61E-08
1314,2.61E-08
1315,2.61E-08
1316,2.63E-08
1317,2.63E-08
1318,2.63E-08
1319,2.63E-08
1320,2.63E-08
1321,2.63E-08
1322,2.65E-08
1323,2.65E-08
1324,2.65E-08
1325,2.66E-08
1326,2.66E-08
1327,2.67E-08
1328,2.67E-08
1329,2.67E-08
1330,2.68E-08
1331,2.69E-08
1332,2.69E-08
1333,2.69E-08
1334,2.7E-08
1335,2.7E-08
1336,2.7E-08
1337,2.71E-08
1338,2.71E-08
1339,2.73E-08
1340,2.74E-08
1341,2.75E-08
1342,2.76E-08
1343,2.76E-08
1344,2.76E-08
1345,2.76E-08
1346,2.76E-08
1347,2.77E-08
1348,2.77E-08
1349,2.78E-08
1350,2.79E-08
1351,2.79E-08
1352,2.79E-08
1353,2.81E-08
1354,2.82E-08
1355,2.82E-08
1356,2.82E-08
1357,2.82E-08
1358,2.82E-08
1359,2.83E-08
1360,2.85E-08
1361,2.85E-08
1362,2.86E-08
1363,2.86E-08
1364,2.87E-08
1365,2.87E-08
1366,2.87E-08
1367,2.88E-08
1368,2.89E-08
1369,2.89E-08
1370,2.89E-08
1371,2.89E-08
1372,2.89E-08
1373,2.9E-08
1374,2.9E-08
1375,2.9E-08
1376,2.9E-08
1377,2.9E-08
1378,2.91E-08
1379,2.92E-08
1380,2.92E-08
1381,2.92E-08
1382,2.93E-08
1383,2.94E-08
1384,2.95E-08
1385,2.96E-08
1386,2.97E-08
1387,2.98E-08
1388,2.98E-08
1389,3E-08
1390,3E-08
1391,3.01E-08
1392,3.02E-08
1393,3.02E-08
1394,3.02E-08
1395,3.03E-08
1396,3.03E-08
1397,3.04E-08
1398,3.05E-08
1399,3.05E-08
1400,3.05E-08
1401,3.05E-08
1402,3.05E-08
1403,3.05E-08
1404,3.05E-08
1405,3.05E-08
1406,3.05E-08
1407,3.06E-08
1408,3.06E-08
1409,3.06E-08
1410,3.06E-08
1411,3.06E-08
1412,3.06E-08
1413,3.09E-08
1414,3.09E-08
1415,3.1E-08
1416,3.11E-08
1417,3.12E-08
1418,3.13E-08
1419,3.13E-08
1420,3.13E-08
1421,3.13E-08
1422,3.13E-08
1423,3.14E-08
1424,3.14E-08
1425,3.14E-08
1426,3.14E-08
1427,3.14E-08
1428,3.15E-08
1429,3.16E-08
1430,3.16E-08
1431,3.17E-08
1432,3.18E-08
1433,3.18E-08
1434,3.21E-08
1435,3.21E-08
1436,3.21E-08
1437,3.21E-08
1438,3.22E-08
1439,3.22E-08
1440,3.22E-08
1441,3.23E-08
1442,3.23E-08
1443,3.23E-08
1444,3.23E-08
1445,3.23E-08
1446,3.24E-08
1447,3.25E-08
1448,3.25E-08
1449,3.26E-08
1450,3.26E-08
1451,3.27E-08
1452,3.27E-08
1453,3.28E-08
1454,3.29E-08
1455,3.3E-08
1456,3.32E-08
1457,3.32E-08
1458,3.32E-08
1459,3.33E-08
1460,3.33E-08
1461,3.33E-08
1462,3.34E-08
1463,3.34E-08
1464,3.35E-08
1465,3.35E-08
1466,3.36E-08
1467,3.36E-08
1468,3.37E-08
1469,3.37E-08
1470,3.38E-08
1471,3.38E-08
1472,3.38E-08
1473,3.39E-08
1474,3.41E-08
1475,3.41E-08
1476,3.41E-08
1477,3.41E-08
1478,3.42E-08
1479,3.42E-08
1480,3.43E-08
1481,3.45E-08
1482,3.46E-08
1483,3.46E-08
1484,3.46E-08
1485,3.47E-08
1486,3.47E-08
1487,3.48E-08
1488,3.48E-08
1489,3.48E-08
1490,3.49E-08
1491,3.5E-08
1492,3.5E-08
1493,3.51E-08
1494,3.51E-08
1495,3.52E-08
1496,3.53E-08
1497,3.53E-08
1498,3.54E-08
1499,3.54E-08
1500,3.55E-08
1501,3.55E-08
1502,3.55E-08
1503,3.55E-08
1504,3.56E-08
1505,3.56E-08
1506,3.57E-08
1507,3.57E-08
1508,3.57E-08
1509,3.59E-08
1510,3.59E-08
1511,3.59E-08
1512,3.6E-08
1513,3.6E-08
1514,3.62E-08
1515,3.62E-08
1516,3.62E-08
1517,3.62E-08
1518,3.62E-08
1519,3.63E-08
1520,3.63E-08
1521,3.65E-08
1522,3.65E-08
1523,3.66E-08
1524,3.67E-08
1525,3.67E-08
1526,3.68E-08
1527,3.68E-08
1528,3.69E-08
1529,3.69E-08
1530,3.69E-08
1531,3.71E-08
1532,3.71E-08
1533,3.72E-08
1534,3.73E-08
1535,3.73E-08
1536,3.73E-08
1537,3.74E-08
1538,3.74E-08
1539,3.74E-08
1540,3.74E-08
1541,3.76E-08
1542,3.77E-08
1543,3.77E-08
1544,3.78E-08
1545,3.79E-08
1546,3.79E-08
1547,3.8E-08
1548,3.8E-08
1549,3.81E-08
1550,3.81E-08
1551,3.82E-08
1552,3.82E-08
1553,3.83E-08
1554,3.83E-08
1555,3.84E-08
1556,3.84E-08
1557,3.84E-08
1558,3.85E-08
1559,3.85E-08
1560,3.85E-08
1561,3.85E-08
1562,3.86E-08
1563,3.86E-08
1564,3.87E-08
1565,3.87E-08
1566,3.87E-08
1567,3.88E-08
1568,3.88E-08
1569,3.89E-08
1570,3.9E-08
1571,3.91E-08
1572,3.92E-08
1573,3.92E-08
1574,3.92E-08
1575,3.93E-08
1576,3.93E-08
1577,3.94E-08
1578,3.95E-08
1579,3.95E-08
1580,3.95E-08
1581,3.95E-08
1582,3.95E-08
1583,3.96E-08
1584,3.96E-08
1585,3.98E-08
1586,3.98E-08
1587,3.99E-08
1588,3.99E-08
1589,3.99E-08
1590,4E-08
1591,4.01E-08
1592,4.01E-08
1593,4.02E-08
1594,4.04E-08
1595,4.05E-08
1596,4.06E-08
1597,4.07E-08
1598,4.08E-08
1599,4.08E-08
1600,4.1E-08
1601,4.1E-08
1602,4.1E-08
1603,4.12E-08
1604,4.12E-08
1605,4.13E-08
1606,4.13E-08
1607,4.15E-08
1608,4.16E-08
1609,4.16E-08
1610,4.16E-08
1611,4.17E-08
1612,4.17E-08
1613,4.17E-08
1614,4.19E-08
1615,4.2E-08
1616,4.2E-08
1617,4.2E-08
1618,4.21E-08
1619,4.22E-08
1620,4.22E-08
1621,4.22E-08
1622,4.23E-08
1623,4.23E-08
1624,4.23E-08
1625,4.25E-08
1626,4.29E-08
1627,4.29E-08
1628,4.3E-08
1629,4.3E-08
1630,4.31E-08
1631,4.32E-08
1632,4.33E-08
1633,4.33E-08
1634,4.33E-08
1635,4.35E-08
1636,4.35E-08
1637,4.35E-08
1638,4.36E-08
1639,4.36E-08
1640,4.38E-08
1641,4.38E-08
1642,4.42E-08
1643,4.42E-08
1644,4.43E-08
1645,4.43E-08
1646,4.44E-08
1647,4.46E-08
1648,4.47E-08
1649,4.47E-08
1650,4.47E-08
1651,4.48E-08
1652,4.49E-08
1653,4.49E-08
1654,4.49E-08
1655,4.5E-08
1656,4.5E-08
1657,4.52E-08
1658,4.52E-08
1659,4.53E-08
1660,4.53E-08
1661,4.54E-08
1662,4.58E-08
1663,4.59E-08
1664,4.62E-08
1665,4.65E-08
1666,4.65E-08
1667,4.65E-08
1668,4.66E-08
1669,4.68E-08
1670,4.69E-08
1671,4.71E-08
1672,4.71E-08
1673,4.72E-08
1674,4.72E-08
1675,4.74E-08
1676,4.74E-08
1677,4.75E-08
1678,4.77E-08
1679,4.77E-08
1680,4.77E-08
1681,4.77E-08
1682,4.78E-08
1683,4.79E-08
1684,4.79E-08
1685,4.79E-08
1686,4.81E-08
1687,4.81E-08
1688,4.81E-08
1689,4.82E-08
1690,4.83E-08
1691,4.83E-08
1692,4.83E-08
1693,4.84E-08
1694,4.85E-08
1695,4.88E-08
1696,4.88E-08
1697,4.88E-08
1698,4.9E-08
1699,4.91E-08
1700,4.91E-08
1701,4.92E-08
1702,4.92E-08
1703,4.93E-08
1704,4.95E-08
1705,4.96E-08
1706,4.96E-08
1707,4.96E-08
1708,4.97E-08
1709,4.98E-08
1710,4.99E-08
1711,4.99E-08
1712,5E-08
1713,5E-08
1714,5.01E-08
1715,5.02E-08
1716,5.03E-08
1717,5.03E-08
1718,5.04E-08
1719,5.04E-08
1720,5.04E-08
1721,5.04E-08
1722,5.04E-08
1723,5.05E-08
1724,5.05E-08
1725,5.06E-08
1726,5.06E-08
1727,5.07E-08
1728,5.07E-08
1729,5.07E-08
1730,5.08E-08
1731,5.1E-08
1732,5.1E-08
1733,5.11E-08
1734,5.12E-08
1735,5.14E-08
1736,5.14E-08
1737,5.14E-08
1738,5.15E-08
1739,5.15E-08
1740,5.17E-08
1741,5.18E-08
1742,5.18E-08
1743,5.19E-08
1744,5.2E-08
1745,5.2E-08
1746,5.2E-08
1747,5.22E-08
1748,5.23E-08
1749,5.23E-08
1750,5.24E-08
1751,5.24E-08
1752,5.24E-08
1753,5.25E-08
1754,5.25E-08
1755,5.27E-08
1756,5.27E-08
1757,5.28E-08
1758,5.28E-08
1759,5.29E-08
1760,5.29E-08
1761,5.29E-08
1762,5.31E-08
1763,5.31E-08
1764,5.34E-08
1765,5.37E-08
1766,5.37E-08
1767,5.41E-08
1768,5.41E-08
1769,5.42E-08
1770,5.43E-08
1771,5.44E-08
1772,5.49E-08
1773,5.5E-08
1774,5.5E-08
1775,5.52E-08
1776,5.53E-08
1777,5.54E-08
1778,5.55E-08
1779,5.58E-08
1780,5.59E-08
1781,5.59E-08
1782,5.6E-08
1783,5.62E-08
1784,5.62E-08
1785,5.62E-08
1786,5.63E-08
1787,5.66E-08
1788,5.67E-08
1789,5.68E-08
1790,5.7E-08
1791,5.7E-08
1792,5.73E-08
1793,5.75E-08
1794,5.75E-08
1795,5.76E-08
1796,5.77E-08
1797,5.78E-08
1798,5.81E-08
1799,5.81E-08
1800,5.82E-08
1801,5.82E-08
1802,5.83E-08
1803,5.84E-08
1804,5.85E-08
1805,5.85E-08
1806,5.86E-08
1807,5.86E-08
1808,5.87E-08
1809,5.87E-08
1810,5.9E-08
1811,5.91E-08
1812,5.91E-08
1813,5.92E-08
1814,5.93E-08
1815,5.94E-08
1816,5.94E-08
1817,5.95E-08
1818,5.96E-08
1819,5.96E-08
1820,5.96E-08
1821,5.98E-08
1822,6E-08
1823,6E-08
1824,6E-08
1825,6E-08
1826,6.02E-08
1827,6.02E-08
1828,6.03E-08
1829,6.07E-08
1830,6.07E-08
1831,6.07E-08
1832,6.09E-08
1833,6.11E-08
1834,6.11E-08
1835,6.11E-08
1836,6.13E-08
1837,6.13E-08
1838,6.14E-08
1839,6.14E-08
1840,6.15E-08
1841,6.16E-08
1842,6.17E-08
1843,6.18E-08
1844,6.19E-08
1845,6.2E-08
1846,6.22E-08
1847,6.22E-08
1848,6.25E-08
1849,6.28E-08
1850,6.31E-08
1851,6.31E-08
1852,6.31E-08
1853,6.32E-08
1854,6.32E-08
1855,6.33E-08
1856,6.33E-08
1857,6.35E-08
1858,6.38E-08
1859,6.38E-08
1860,6.39E-08
1861,6.42E-08
1862,6.43E-08
1863,6.43E-08
1864,6.44E-08
1865,6.45E-08
1866,6.45E-08
1867,6.45E-08
1868,6.46E-08
1869,6.49E-08
1870,6.49E-08
1871,6.5E-08
1872,6.51E-08
1873,6.54E-08
1874,6.54E-08
1875,6.57E-08
1876,6.62E-08
1877,6.63E-08
1878,6.64E-08
1879,6.68E-08
1880,6.68E-08
1881,6.69E-08
1882,6.7E-08
1883,6.7E-08
1884,6.71E-08
1885,6.73E-08
1886,6.73E-08
1887,6.74E-08
1888,6.75E-08
1889,6.76E-08
1890,6.77E-08
1891,6.78E-08
1892,6.78E-08
1893,6.82E-08
1894,6.82E-08
1895,6.83E-08
1896,6.84E-08
1897,6.88E-08
1898,6.89E-08
1899,6.91E-08
1900,6.91E-08
1901,6.93E-08
1902,6.94E-08
1903,6.98E-08
1904,6.98E-08
1905,7E-08
1906,7.05E-08
1907,7.06E-08
1908,7.07E-08
1909,7.08E-08
1910,7.09E-08
1911,7.1E-08
1912,7.1E-08
1913,7.1E-08
1914,7.11E-08
1915,7.12E-08
1916,7.12E-08
1917,7.12E-08
1918,7.13E-08
1919,7.14E-08
1920,7.15E-08
1921,7.15E-08
1922,7.16E-08
1923,7.18E-08
1924,7.19E-08
1925,7.22E-08
1926,7.23E-08
1927,7.24E-08
1928,7.27E-08
1929,7.28E-08
1930,7.33E-08
1931,7.39E-08
1932,7.4E-08
1933,7.41E-08
1934,7.41E-08
1935,7.41E-08
1936,7.43E-08
1937,7.44E-08
1938,7.45E-08
1939,7.45E-08
1940,7.49E-08
1941,7.52E-08
1942,7.52E-08
1943,7.53E-08
1944,7.54E-08
1945,7.54E-08
1946,7.58E-08
1947,7.6E-08
1948,7.62E-08
1949,7.63E-08
1950,7.65E-08
1951,7.68E-08
1952,7.68E-08
1953,7.68E-08
1954,7.69E-08
1955,7.73E-08
1956,7.73E-08
1957,7.74E-08
1958,7.74E-08
1959,7.79E-08
1960,7.8E-08
1961,7.8E-08
1962,7.82E-08
1963,7.83E-08
1964,7.83E-08
1965,7.85E-08
1966,7.85E-08
1967,7.86E-08
1968,7.86E-08
1969,7.87E-08
1970,7.89E-08
1971,7.89E-08
1972,7.92E-08
1973,7.93E-08
1974,7.96E-08
1975,7.99E-08
1976,7.99E-08
1977,8.04E-08
1978,8.04E-08
1979,8.04E-08
1980,8.05E-08
1981,8.08E-08
1982,8.11E-08
1983,8.12E-08
1984,8.12E-08
1985,8.12E-08
1986,8.13E-08
1987,8.13E-08
1988,8.15E-08
1989,8.16E-08
1990,8.17E-08
1991,8.18E-08
1992,8.19E-08
1993,8.19E-08
1994,8.19E-08
1995,8.21E-08
1996,8.23E-08
1997,8.25E-08
1998,8.27E-08
1999,8.28E-08
2000,8.3E-08
2001,8.34E-08
2002,8.37E-08
2003,8.37E-08
2004,8.41E-08
2005,8.43E-08
2006,8.46E-08
2007,8.5E-08
2008,8.5E-08
2009,8.51E-08
2010,8.51E-08
2011,8.51E-08
2012,8.51E-08
2013,8.55E-08
2014,8.57E-08
2015,8.58E-08
2016,8.6E-08
2017,8.61E-08
2018,8.62E-08
2019,8.64E-08
2020,8.64E-08
2021,8.67E-08
2022,8.68E-08
2023,8.7E-08
2024,8.7E-08
2025,8.73E-08
2026,8.74E-08
2027,8.78E-08
2028,8.78E-08
2029,8.8E-08
2030,8.81E-08
2031,8.82E-08
2032,8.84E-08
2033,8.87E-08
2034,8.9E-08
2035,8.91E-08
2036,8.92E-08
2037,8.94E-08
2038,8.99E-08
2039,8.99E-08
2040,9E-08
2041,9.08E-08
2042,9.12E-08
2043,9.16E-08
2044,9.17E-08
2045,9.17E-08
2046,9.17E-08
2047,9.17E-08
2048,9.26E-08
2049,9.27E-08
2050,9.27E-08
2051,9.28E-08
2052,9.28E-08
2053,9.29E-08
2054,9.31E-08
2055,9.32E-08
2056,9.34E-08
2057,9.34E-08
2058,9.37E-08
2059,9.42E-08
2060,9.44E-08
2061,9.44E-08
2062,9.46E-08
2063,9.49E-08
2064,9.53E-08
2065,9.54E-08
2066,9.58E-08
2067,9.61E-08
2068,9.66E-08
2069,9.66E-08
2070,9.69E-08
2071,9.7E-08
2072,9.74E-08
2073,9.76E-08
2074,9.83E-08
2075,9.84E-08
2076,9.9E-08
2077,9.91E-08
2078,9.92E-08
2079,9.93E-08
2080,9.95E-08
2081,9.98E-08
2082,1E-07
2083,1E-07
2084,1E-07
2085,1E-07
2086,1E-07
2087,1E-07
2088,1.01E-07
2089,1.01E-07
2090,1.01E-07
2091,1.01E-07
2092,1.01E-07
2093,1.02E-07
2094,1.02E-07
2095,1.02E-07
2096,1.02E-07
2097,1.02E-07
2098,1.03E-07
2099,1.03E-07
2100,1.03E-07
2101,1.03E-07
2102,1.03E-07
2103,1.03E-07
2104,1.03E-07
2105,1.04E-07
2106,1.04E-07
2107,1.04E-07
2108,1.04E-07
2109,1.04E-07
2110,1.04E-07
2111,1.04E-07
2112,1.04E-07
2113,1.05E-07
2114,1.05E-07
2115,1.05E-07
2116,1.06E-07
2117,1.06E-07
2118,1.06E-07
2119,1.06E-07
2120,1.06E-07
2121,1.06E-07
2122,1.06E-07
2123,1.06E-07
2124,1.06E-07
2125,1.07E-07
2126,1.07E-07
2127,1.07E-07
2128,1.07E-07
2129,1.07E-07
2130,1.07E-07
2131,1.08E-07
2132,1.08E-07
2133,1.08E-07
2134,1.08E-07
2135,1.08E-07
2136,1.08E-07
2137,1.08E-07
2138,1.08E-07
2139,1.09E-07
2140,1.09E-07
2141,1.09E-07
2142,1.1E-07
2143,1.1E-07
2144,1.1E-07
2145,1.1E-07
2146,1.1E-07
2147,1.11E-07
2148,1.11E-07
2149,1.11E-07
2150,1.12E-07
2151,1.12E-07
2152,1.12E-07
2153,1.12E-07
2154,1.13E-07
2155,1.14E-07
2156,1.14E-07
2157,1.14E-07
2158,1.15E-07
2159,1.15E-07
2160,1.15E-07
2161,1.16E-07
2162,1.16E-07
2163,1.16E-07
2164,1.17E-07
2165,1.17E-07
2166,1.18E-07
2167,1.18E-07
2168,1.18E-07
2169,1.19E-07
2170,1.2E-07
2171,1.2E-07
2172,1.2E-07
2173,1.2E-07
2174,1.2E-07
2175,1.2E-07
2176,1.21E-07
2177,1.21E-07
2178,1.21E-07
2179,1.22E-07
2180,1.22E-07
2181,1.22E-07
2182,1.22E-07
2183,1.23E-07
2184,1.23E-07
2185,1.23E-07
2186,1.23E-07
2187,1.24E-07
2188,1.24E-07
2189,1.24E-07
2190,1.25E-07
2191,1.26E-07
2192,1.26E-07
2193,1.27E-07
2194,1.27E-07
2195,1.27E-07
2196,1.27E-07
2197,1.27E-07
2198,1.27E-07
2199,1.28E-07
2200,1.28E-07
2201,1.28E-07
2202,1.28E-07
2203,1.28E-07
2204,1.28E-07
2205,1.29E-07
2206,1.29E-07
2207,1.29E-07
2208,1.3E-07
2209,1.3E-07
2210,1.3E-07
2211,1.31E-07
2212,1.31E-07
2213,1.31E-07
2214,1.32E-07
2215,1.32E-07
2216,1.32E-07
2217,1.32E-07
2218,1.32E-07
2219,1.33E-07
2220,1.33E-07
2221,1.33E-07
2222,1.34E-07
2223,1.34E-07
2224,1.34E-07
2225,1.34E-07
2226,1.34E-07
2227,1.35E-07
2228,1.35E-07
2229,1.35E-07
2230,1.35E-07
2231,1.36E-07
2232,1.36E-07
2233,1.36E-07
2234,1.36E-07
2235,1.37E-07
2236,1.37E-07
2237,1.37E-07
2238,1.38E-07
2239,1.38E-07
2240,1.38E-07
2241,1.38E-07
2242,1.38E-07
2243,1.38E-07
2244,1.38E-07
2245,1.39E-07
2246,1.39E-07
2247,1.39E-07
2248,1.4E-07
2249,1.41E-07
2250,1.41E-07
2251,1.41E-07
2252,1.41E-07
2253,1.42E-07
2254,1.42E-07
2255,1.42E-07
2256,1.42E-07
2257,1.42E-07
2258,1.43E-07
2259,1.43E-07
2260,1.44E-07
2261,1.44E-07
2262,1.44E-07
2263,1.44E-07
2264,1.45E-07
2265,1.45E-07
2266,1.46E-07
2267,1.46E-07
2268,1.48E-07
2269,1.48E-07
2270,1.49E-07
2271,1.49E-07
2272,1.49E-07
2273,1.49E-07
2274,1.49E-07
2275,1.5E-07
2276,1.5E-07
2277,1.5E-07
2278,1.5E-07
2279,1.5E-07
2280,1.5E-07
2281,1.51E-07
2282,1.52E-07
2283,1.53E-07
2284,1.53E-07
2285,1.53E-07
2286,1.54E-07
2287,1.54E-07
2288,1.54E-07
2289,1.55E-07
2290,1.55E-07
2291,1.55E-07
2292,1.56E-07
2293,1.56E-07
2294,1.56E-07
2295,1.56E-07
2296,1.57E-07
2297,1.57E-07
2298,1.57E-07
2299,1.58E-07
2300,1.58E-07
2301,1.59E-07
2302,1.6E-07
2303,1.6E-07
2304,1.61E-07
2305,1.61E-07
2306,1.61E-07
2307,1.62E-07
2308,1.63E-07
2309,1.64E-07
2310,1.64E-07
2311,1.64E-07
2312,1.65E-07
2313,1.65E-07
2314,1.66E-07
2315,1.66E-07
2316,1.66E-07
2317,1.66E-07
2318,1.67E-07
2319,1.67E-07
2320,1.67E-07
2321,1.68E-07
2322,1.69E-07
2323,1.69E-07
2324,1.7E-07
2325,1.7E-07
2326,1.7E-07
2327,1.7E-07
2328,1.7E-07
2329,1.71E-07
2330,1.71E-07
2331,1.72E-07
2332,1.74E-07
2333,1.74E-07
2334,1.74E-07
2335,1.74E-07
2336,1.74E-07
2337,1.74E-07
2338,1.75E-07
2339,1.76E-07
2340,1.77E-07
2341,1.78E-07
2342,1.78E-07
2343,1.78E-07
2344,1.79E-07
2345,1.8E-07
2346,1.8E-07
2347,1.8E-07
2348,1.8E-07
2349,1.8E-07
2350,1.8E-07
2351,1.81E-07
2352,1.81E-07
2353,1.81E-07
2354,1.82E-07
2355,1.84E-07
2356,1.84E-07
2357,1.84E-07
2358,1.86E-07
2359,1.86E-07
2360,1.86E-07
2361,1.87E-07
2362,1.87E-07
2363,1.88E-07
2364,1.88E-07
2365,1.89E-07
2366,1.89E-07
2367,1.9E-07
2368,1.9E-07
2369,1.9E-07
2370,1.91E-07
2371,1.91E-07
2372,1.91E-07
2373,1.92E-07
2374,1.93E-07
2375,1.94E-07
2376,1.95E-07
2377,1.95E-07
2378,1.98E-07
2379,1.98E-07
2380,1.98E-07
2381,1.99E-07
2382,1.99E-07
2383,1.99E-07
2384,2E-07
2385,2.02E-07
2386,2.03E-07
2387,2.03E-07
2388,2.03E-07
2389,2.04E-07
2390,2.04E-07
2391,2.04E-07
2392,2.05E-07
2393,2.06E-07
2394,2.07E-07
2395,2.07E-07
2396,2.08E-07
2397,2.08E-07
2398,2.08E-07
2399,2.08E-07
2400,2.08E-07
2401,2.09E-07
2402,2.09E-07
2403,2.1E-07
2404,2.1E-07
2405,2.1E-07
2406,2.12E-07
2407,2.12E-07
2408,2.15E-07
2409,2.16E-07
2410,2.16E-07
2411,2.16E-07
2412,2.16E-07
2413,2.18E-07
2414,2.19E-07
2415,2.21E-07
2416,2.21E-07
2417,2.21E-07
2418,2.21E-07
2419,2.22E-07
2420,2.24E-07
2421,2.25E-07
2422,2.25E-07
2423,2.27E-07
2424,2.28E-07
2425,2.28E-07
2426,2.29E-07
2427,2.31E-07
2428,2.31E-07
2429,2.31E-07
2430,2.32E-07
2431,2.33E-07
2432,2.34E-07
2433,2.35E-07
2434,2.35E-07
2435,2.36E-07
2436,2.37E-07
2437,2.38E-07
2438,2.4E-07
2439,2.4E-07
2440,2.4E-07
2441,2.4E-07
2442,2.41E-07
2443,2.42E-07
2444,2.42E-07
2445,2.45E-07
2446,2.45E-07
2447,2.46E-07
2448,2.48E-07
2449,2.49E-07
2450,2.5E-07
2451,2.5E-07
2452,2.51E-07
2453,2.54E-07
2454,2.54E-07
2455,2.54E-07
2456,2.55E-07
2457,2.57E-07
2458,2.57E-07
2459,2.59E-07
2460,2.6E-07
2461,2.61E-07
2462,2.61E-07
2463,2.61E-07
2464,2.61E-07
2465,2.63E-07
2466,2.64E-07
2467,2.64E-07
2468,2.64E-07
2469,2.65E-07
2470,2.67E-07
2471,2.67E-07
2472,2.68E-07
2473,2.68E-07
2474,2.69E-07
2475,2.7E-07
2476,2.7E-07
2477,2.7E-07
2478,2.71E-07
2479,2.72E-07
2480,2.72E-07
2481,2.72E-07
2482,2.76E-07
2483,2.76E-07
2484,2.77E-07
2485,2.78E-07
2486,2.78E-07
2487,2.79E-07
2488,2.79E-07
2489,2.8E-07
2490,2.81E-07
2491,2.83E-07
2492,2.84E-07
2493,2.85E-07
2494,2.86E-07
2495,2.87E-07
2496,2.89E-07
2497,2.89E-07
2498,2.89E-07
2499,2.9E-07
2500,2.91E-07
2501,2.93E-07
2502,2.94E-07
2503,2.95E-07
2504,2.97E-07
2505,2.97E-07
2506,2.98E-07
2507,2.98E-07
2508,2.99E-07
2509,2.99E-07
2510,2.99E-07
2511,3E-07
2512,3.01E-07
2513,3.01E-07
2514,3.01E-07
2515,3.02E-07
2516,3.03E-07
2517,3.03E-07
2518,3.04E-07
2519,3.05E-07
2520,3.05E-07
2521,3.05E-07
2522,3.05E-07
2523,3.08E-07
2524,3.09E-07
2525,3.11E-07
2526,3.11E-07
2527,3.12E-07
2528,3.12E-07
2529,3.12E-07
2530,3.13E-07
2531,3.14E-07
2532,3.14E-07
2533,3.15E-07
2534,3.17E-07
2535,3.18E-07
2536,3.19E-07
2537,3.19E-07
2538,3.19E-07
2539,3.21E-07
2540,3.21E-07
2541,3.23E-07
2542,3.25E-07
2543,3.27E-07
2544,3.28E-07
2545,3.28E-07
2546,3.34E-07
2547,3.36E-07
2548,3.37E-07
2549,3.37E-07
2550,3.38E-07
2551,3.38E-07
2552,3.38E-07
2553,3.39E-07
2554,3.4E-07
2555,3.42E-07
2556,3.43E-07
2557,3.44E-07
2558,3.45E-07
2559,3.46E-07
2560,3.47E-07
2561,3.5E-07
2562,3.53E-07
2563,3.56E-07
2564,3.57E-07
2565,3.57E-07
2566,3.57E-07
2567,3.6E-07
2568,3.61E-07
2569,3.61E-07
2570,3.62E-07
2571,3.62E-07
2572,3.68E-07
2573,3.68E-07
2574,3.68E-07
2575,3.7E-07
2576,3.71E-07
2577,3.74E-07
2578,3.75E-07
2579,3.75E-07
2580,3.76E-07
2581,3.8E-07
2582,3.81E-07
2583,3.81E-07
2584,3.84E-07
2585,3.85E-07
2586,3.86E-07
2587,3.86E-07
2588,3.87E-07
2589,3.87E-07
2590,3.87E-07
2591,3.88E-07
2592,3.89E-07
2593,3.9E-07
2594,3.91E-07
2595,3.92E-07
2596,3.92E-07
2597,3.92E-07
2598,3.93E-07
2599,3.97E-07
2600,4E-07
2601,4E-07
2602,4E-07
2603,4.01E-07
2604,4.04E-07
2605,4.08E-07
2606,4.08E-07
2607,4.09E-07
2608,4.09E-07
2609,4.1E-07
2610,4.11E-07
2611,4.13E-07
2612,4.13E-07
2613,4.13E-07
2614,4.16E-07
2615,4.16E-07
2616,4.16E-07
2617,4.19E-07
2618,4.23E-07
2619,4.23E-07
2620,4.24E-07
2621,4.24E-07
2622,4.26E-07
2623,4.29E-07
2624,4.31E-07
2625,4.31E-07
2626,4.31E-07
2627,4.32E-07
2628,4.32E-07
2629,4.33E-07
2630,4.33E-07
2631,4.36E-07
2632,4.37E-07
2633,4.4E-07
2634,4.4E-07
2635,4.42E-07
2636,4.43E-07
2637,4.44E-07
2638,4.45E-07
2639,4.47E-07
2640,4.48E-07
2641,4.49E-07
2642,4.49E-07
2643,4.5E-07
2644,4.52E-07
2645,4.56E-07
2646,4.59E-07
2647,4.61E-07
2648,4.63E-07
2649,4.63E-07
2650,4.63E-07
2651,4.64E-07
2652,4.64E-07
2653,4.66E-07
2654,4.66E-07
2655,4.67E-07
2656,4.69E-07
2657,4.7E-07
2658,4.71E-07
2659,4.74E-07
2660,4.76E-07
2661,4.76E-07
2662,4.79E-07
2663,4.82E-07
2664,4.84E-07
2665,4.85E-07
2666,4.86E-07
2667,4.87E-07
2668,4.89E-07
2669,4.92E-07
2670,4.93E-07
2671,4.93E-07
2672,4.93E-07
2673,4.94E-07
2674,4.95E-07
2675,4.95E-07
2676,4.95E-07
2677,4.96E-07
2678,4.97E-07
2679,4.98E-07
2680,5E-07
2681,5E-07
2682,5E-07
2683,5.01E-07
2684,5.01E-07
2685,5.01E-07
2686,5.02E-07
2687,5.04E-07
2688,5.05E-07
2689,5.05E-07
2690,5.06E-07
2691,5.07E-07
2692,5.07E-07
2693,5.08E-07
2694,5.16E-07
2695,5.17E-07
2696,5.2E-07
2697,5.21E-07
2698,5.23E-07
2699,5.24E-07
2700,5.25E-07
2701,5.25E-07
2702,5.26E-07
2703,5.27E-07
2704,5.29E-07
2705,5.3E-07
2706,5.3E-07
2707,5.32E-07
2708,5.34E-07
2709,5.35E-07
2710,5.36E-07
2711,5.38E-07
2712,5.39E-07
2713,5.4E-07
2714,5.42E-07
2715,5.42E-07
2716,5.43E-07
2717,5.49E-07
2718,5.53E-07
2719,5.58E-07
2720,5.59E-07
2721,5.6E-07
2722,5.63E-07
2723,5.64E-07
2724,5.65E-07
2725,5.67E-07
2726,5.68E-07
2727,5.68E-07
2728,5.68E-07
2729,5.71E-07
2730,5.77E-07
2731,5.79E-07
2732,5.8E-07
2733,5.8E-07
2734,5.81E-07
2735,5.81E-07
2736,5.81E-07
2737,5.85E-07
2738,5.87E-07
2739,5.92E-07
2740,5.93E-07
2741,5.93E-07
2742,5.94E-07
2743,5.96E-07
2744,6.01E-07
2745,6.02E-07
2746,6.03E-07
2747,6.03E-07
2748,6.05E-07
2749,6.1E-07
2750,6.1E-07
2751,6.1E-07
2752,6.1E-07
2753,6.13E-07
2754,6.14E-07
2755,6.15E-07
2756,6.18E-07
2757,6.2E-07
2758,6.2E-07
2759,6.2E-07
2760,6.24E-07
2761,6.25E-07
2762,6.31E-07
2763,6.32E-07
2764,6.34E-07
2765,6.35E-07
2766,6.35E-07
2767,6.38E-07
2768,6.38E-07
2769,6.39E-07
2770,6.46E-07
2771,6.5E-07
2772,6.5E-07
2773,6.52E-07
2774,6.55E-07
2775,6.57E-07
2776,6.57E-07
2777,6.58E-07
2778,6.59E-07
2779,6.6E-07
2780,6.64E-07
2781,6.64E-07
2782,6.67E-07
2783,6.69E-07
2784,6.71E-07
2785,6.72E-07
2786,6.72E-07
2787,6.73E-07
2788,6.76E-07
2789,6.78E-07
2790,6.78E-07
2791,6.8E-07
2792,6.84E-07
2793,6.84E-07
2794,6.84E-07
2795,6.87E-07
2796,6.89E-07
2797,6.9E-07
2798,6.93E-07
2799,6.95E-07
2800,6.95E-07
2801,6.98E-07
2802,6.99E-07
2803,7E-07
2804,7E-07
2805,7.01E-07
2806,7.02E-07
2807,7.03E-07
2808,7.08E-07
2809,7.11E-07
2810,7.11E-07
2811,7.11E-07
2812,7.11E-07
2813,7.13E-07
2814,7.14E-07
2815,7.15E-07
2816,7.18E-07
2817,7.19E-07
2818,7.2E-07
2819,7.21E-07
2820,7.21E-07
2821,7.22E-07
2822,7.22E-07
2823,7.22E-07
2824,7.25E-07
2825,7.26E-07
2826,7.3E-07
2827,7.3E-07
2828,7.34E-07
2829,7.35E-07
2830,7.36E-07
2831,7.38E-07
2832,7.38E-07
2833,7.39E-07
2834,7.39E-07
2835,7.39E-07
2836,7.4E-07
2837,7.44E-07
2838,7.44E-07
2839,7.45E-07
2840,7.53E-07
2841,7.53E-07
2842,7.54E-07
2843,7.54E-07
2844,7.55E-07
2845,7.56E-07
2846,7.57E-07
2847,7.57E-07
2848,7.58E-07
2849,7.59E-07
2850,7.59E-07
2851,7.6E-07
2852,7.61E-07
2853,7.62E-07
2854,7.63E-07
2855,7.66E-07
2856,7.68E-07
2857,7.69E-07
2858,7.74E-07
2859,7.75E-07
2860,7.76E-07
2861,7.77E-07
2862,7.78E-07
2863,7.8E-07
2864,7.82E-07
2865,7.83E-07
2866,7.85E-07
2867,7.87E-07
2868,7.87E-07
2869,7.88E-07
2870,7.89E-07
2871,7.9E-07
2872,7.9E-07
2873,7.94E-07
2874,7.94E-07
2875,7.95E-07
2876,7.99E-07
2877,8.03E-07
2878,8.03E-07
2879,8.04E-07
2880,8.08E-07
2881,8.08E-07
2882,8.1E-07
2883,8.1E-07
2884,8.11E-07
2885,8.12E-07
2886,8.12E-07
2887,8.15E-07
2888,8.15E-07
2889,8.16E-07
2890,8.18E-07
2891,8.19E-07
2892,8.24E-07
2893,8.25E-07
2894,8.26E-07
2895,8.28E-07
2896,8.3E-07
2897,8.3E-07
2898,8.33E-07
2899,8.34E-07
2900,8.34E-07
2901,8.38E-07
2902,8.39E-07
2903,8.4E-07
2904,8.4E-07
2905,8.41E-07
2906,8.44E-07
2907,8.45E-07
2908,8.51E-07
2909,8.59E-07
2910,8.59E-07
2911,8.6E-07
2912,8.6E-07
2913,8.64E-07
2914,8.64E-07
2915,8.66E-07
2916,8.66E-07
2917,8.68E-07
2918,8.73E-07
2919,8.74E-07
2920,8.76E-07
2921,8.76E-07
2922,8.8E-07
2923,8.84E-07
2924,8.91E-07
2925,8.92E-07
2926,8.94E-07
2927,8.95E-07
2928,8.96E-07
2929,9E-07
2930,9.05E-07
2931,9.05E-07
2932,9.06E-07
2933,9.07E-07
2934,9.09E-07
2935,9.16E-07
2936,9.16E-07
2937,9.19E-07
2938,9.21E-07
2939,9.22E-07
2940,9.22E-07
2941,9.29E-07
2942,9.29E-07
2943,9.35E-07
2944,9.35E-07
2945,9.37E-07
2946,9.39E-07
2947,9.41E-07
2948,9.42E-07
2949,9.42E-07
2950,9.43E-07
2951,9.45E-07
2952,9.47E-07
2953,9.48E-07
2954,9.58E-07
2955,9.6E-07
2956,9.61E-07
2957,9.68E-07
2958,9.7E-07
2959,9.71E-07
2960,9.75E-07
2961,9.78E-07
2962,9.84E-07
2963,9.87E-07
2964,9.89E-07
2965,9.92E-07
2966,9.92E-07
2967,9.98E-07
2968,9.99E-07
2969,1E-06
2970,1E-06
2971,1E-06
2972,1E-06
2973,1E-06
2974,1.01E-06
2975,1.02E-06
2976,1.02E-06
2977,1.03E-06
2978,1.03E-06
2979,1.04E-06
2980,1.04E-06
2981,1.04E-06
2982,1.04E-06
2983,1.05E-06
2984,1.05E-06
2985,1.06E-06
2986,1.08E-06
2987,1.09E-06
2988,1.09E-06
2989,1.09E-06
2990,1.09E-06
2991,1.1E-06
2992,1.1E-06
2993,1.1E-06
2994,1.1E-06
2995,1.1E-06
2996,1.1E-06
2997,1.11E-06
2998,1.11E-06
2999,1.11E-06
3000,1.11E-06
3001,1.12E-06
3002,1.13E-06
3003,1.13E-06
3004,1.14E-06
3005,1.14E-06
3006,1.14E-06
3007,1.15E-06
3008,1.16E-06
3009,1.17E-06
3010,1.17E-06
3011,1.18E-06
3012,1.18E-06
3013,1.18E-06
3014,1.18E-06
3015,1.19E-06
3016,1.19E-06
3017,1.19E-06
3018,1.2E-06
3019,1.2E-06
3020,1.2E-06
3021,1.2E-06
3022,1.21E-06
3023,1.21E-06
3024,1.21E-06
3025,1.22E-06
3026,1.22E-06
3027,1.22E-06
3028,1.23E-06
3029,1.23E-06
3030,1.24E-06
3031,1.24E-06
3032,1.24E-06
3033,1.25E-06
3034,1.25E-06
3035,1.25E-06
3036,1.26E-06
3037,1.26E-06
3038,1.26E-06
3039,1.26E-06
3040,1.26E-06
3041,1.27E-06
3042,1.28E-06
3043,1.28E-06
3044,1.28E-06
3045,1.29E-06
3046,1.29E-06
3047,1.3E-06
3048,1.3E-06
3049,1.3E-06
3050,1.3E-06
3051,1.3E-06
3052,1.31E-06
3053,1.32E-06
3054,1.32E-06
3055,1.33E-06
3056,1.33E-06
3057,1.33E-06
3058,1.33E-06
3059,1.34E-06
3060,1.34E-06
3061,1.35E-06
3062,1.35E-06
3063,1.35E-06
3064,1.36E-06
3065,1.37E-06
3066,1.38E-06
3067,1.39E-06
3068,1.4E-06
3069,1.41E-06
3070,1.41E-06
3071,1.42E-06
3072,1.43E-06
3073,1.43E-06
3074,1.45E-06
3075,1.45E-06
3076,1.46E-06
3077,1.47E-06
3078,1.47E-06
3079,1.47E-06
3080,1.48E-06
3081,1.48E-06
3082,1.48E-06
3083,1.48E-06
3084,1.49E-06
3085,1.49E-06
3086,1.49E-06
3087,1.5E-06
3088,1.51E-06
3089,1.51E-06
3090,1.51E-06
3091,1.51E-06
3092,1.51E-06
3093,1.52E-06
3094,1.52E-06
3095,1.52E-06
3096,1.53E-06
3097,1.53E-06
3098,1.54E-06
3099,1.54E-06
3100,1.54E-06
3101,1.54E-06
3102,1.54E-06
3103,1.56E-06
3104,1.56E-06
3105,1.56E-06
3106,1.57E-06
3107,1.58E-06
3108,1.58E-06
3109,1.58E-06
3110,1.6E-06
3111,1.61E-06
3112,1.63E-06
3113,1.64E-06
3114,1.64E-06
3115,1.65E-06
3116,1.66E-06
3117,1.67E-06
3118,1.67E-06
3119,1.68E-06
3120,1.68E-06
3121,1.68E-06
3122,1.7E-06
3123,1.7E-06
3124,1.7E-06
3125,1.7E-06
3126,1.71E-06
3127,1.71E-06
3128,1.72E-06
3129,1.72E-06
3130,1.72E-06
3131,1.72E-06
3132,1.73E-06
3133,1.74E-06
3134,1.74E-06
3135,1.74E-06
3136,1.74E-06
3137,1.75E-06
3138,1.77E-06
3139,1.78E-06
3140,1.78E-06
3141,1.78E-06
3142,1.78E-06
3143,1.78E-06
3144,1.79E-06
3145,1.8E-06
3146,1.8E-06
3147,1.8E-06
3148,1.81E-06
3149,1.81E-06
3150,1.82E-06
3151,1.82E-06
3152,1.82E-06
3153,1.83E-06
3154,1.83E-06
3155,1.83E-06
3156,1.83E-06
3157,1.85E-06
3158,1.85E-06
3159,1.86E-06
3160,1.86E-06
3161,1.86E-06
3162,1.86E-06
3163,1.87E-06
3164,1.87E-06
3165,1.88E-06
3166,1.88E-06
3167,1.88E-06
3168,1.88E-06
3169,1.89E-06
3170,1.9E-06
3171,1.9E-06
3172,1.9E-06
3173,1.91E-06
3174,1.91E-06
3175,1.92E-06
3176,1.92E-06
3177,1.92E-06
3178,1.92E-06
3179,1.92E-06
3180,1.93E-06
3181,1.93E-06
3182,1.94E-06
3183,1.94E-06
3184,1.96E-06
3185,1.96E-06
3186,1.97E-06
3187,1.98E-06
3188,1.99E-06
3189,2E-06
3190,2.01E-06
3191,2.01E-06
3192,2.01E-06
3193,2.02E-06
3194,2.02E-06
3195,2.03E-06
3196,2.03E-06
3197,2.03E-06
3198,2.04E-06
3199,2.05E-06
3200,2.05E-06
3201,2.05E-06
3202,2.05E-06
3203,2.05E-06
3204,2.08E-06
3205,2.08E-06
3206,2.09E-06
3207,2.09E-06
3208,2.11E-06
3209,2.11E-06
3210,2.11E-06
3211,2.14E-06
3212,2.14E-06
3213,2.14E-06
3214,2.15E-06
3215,2.15E-06
3216,2.16E-06
3217,2.16E-06
3218,2.18E-06
3219,2.19E-06
3220,2.2E-06
3221,2.21E-06
3222,2.22E-06
3223,2.24E-06
3224,2.25E-06
3225,2.25E-06
3226,2.26E-06
3227,2.27E-06
3228,2.28E-06
3229,2.28E-06
3230,2.29E-06
3231,2.3E-06
3232,2.3E-06
3233,2.33E-06
3234,2.33E-06
3235,2.34E-06
3236,2.35E-06
3237,2.35E-06
3238,2.36E-06
3239,2.36E-06
3240,2.37E-06
3241,2.39E-06
3242,2.4E-06
3243,2.4E-06
3244,2.41E-06
3245,2.42E-06
3246,2.42E-06
3247,2.44E-06
3248,2.45E-06
3249,2.46E-06
3250,2.47E-06
3251,2.48E-06
3252,2.48E-06
3253,2.49E-06
3254,2.49E-06
3255,2.49E-06
3256,2.5E-06
3257,2.51E-06
3258,2.51E-06
3259,2.52E-06
3260,2.52E-06
3261,2.53E-06
3262,2.55E-06
3263,2.55E-06
3264,2.57E-06
3265,2.59E-06
3266,2.59E-06
3267,2.6E-06
3268,2.62E-06
3269,2.63E-06
3270,2.63E-06
3271,2.63E-06
3272,2.65E-06
3273,2.65E-06
3274,2.66E-06
3275,2.66E-06
3276,2.67E-06
3277,2.67E-06
3278,2.67E-06
3279,2.68E-06
3280,2.68E-06
3281,2.71E-06
3282,2.72E-06
3283,2.73E-06
3284,2.73E-06
3285,2.74E-06
3286,2.75E-06
3287,2.76E-06
3288,2.78E-06
3289,2.79E-06
3290,2.8E-06
3291,2.8E-06
3292,2.82E-06
3293,2.83E-06
3294,2.83E-06
3295,2.84E-06
3296,2.84E-06
3297,2.85E-06
3298,2.86E-06
3299,2.87E-06
3300,2.89E-06
3301,2.89E-06
3302,2.91E-06
3303,2.92E-06
3304,2.92E-06
3305,2.93E-06
3306,2.93E-06
3307,2.93E-06
3308,2.96E-06
3309,2.96E-06
3310,2.97E-06
3311,2.98E-06
3312,2.98E-06
3313,2.98E-06
3314,2.99E-06
3315,2.99E-06
3316,2.99E-06
3317,2.99E-06
3318,2.99E-06
3319,3E-06
3320,3E-06
3321,3E-06
3322,3E-06
3323,3E-06
3324,3.01E-06
3325,3.02E-06
3326,3.03E-06
3327,3.03E-06
3328,3.04E-06
3329,3.04E-06
3330,3.04E-06
3331,3.04E-06
3332,3.05E-06
3333,3.06E-06
3334,3.07E-06
3335,3.08E-06
3336,3.09E-06
3337,3.09E-06
3338,3.09E-06
3339,3.1E-06
3340,3.13E-06
3341,3.13E-06
3342,3.15E-06
3343,3.16E-06
3344,3.16E-06
3345,3.16E-06
3346,3.17E-06
3347,3.18E-06
3348,3.19E-06
3349,3.2E-06
3350,3.21E-06
3351,3.22E-06
3352,3.23E-06
3353,3.24E-06
3354,3.25E-06
3355,3.26E-06
3356,3.28E-06
3357,3.29E-06
3358,3.3E-06
3359,3.31E-06
3360,3.32E-06
3361,3.33E-06
3362,3.33E-06
3363,3.35E-06
3364,3.38E-06
3365,3.39E-06
3366,3.4E-06
3367,3.41E-06
3368,3.41E-06
3369,3.43E-06
3370,3.43E-06
3371,3.44E-06
3372,3.44E-06
3373,3.5E-06
3374,3.5E-06
3375,3.52E-06
3376,3.54E-06
3377,3.54E-06
3378,3.55E-06
3379,3.58E-06
3380,3.64E-06
3381,3.66E-06
3382,3.66E-06
3383,3.7E-06
3384,3.71E-06
3385,3.73E-06
3386,3.75E-06
3387,3.76E-06
3388,3.77E-06
3389,3.79E-06
3390,3.8E-06
3391,3.8E-06
3392,3.81E-06
3393,3.83E-06
3394,3.83E-06
3395,3.83E-06
3396,3.85E-06
3397,3.86E-06
3398,3.87E-06
3399,3.88E-06
3400,3.88E-06
3401,3.89E-06
3402,3.89E-06
3403,3.9E-06
3404,3.9E-06
3405,3.91E-06
3406,3.92E-06
3407,3.93E-06
3408,3.93E-06
3409,3.94E-06
3410,3.95E-06
3411,3.99E-06
3412,4.01E-06
3413,4.02E-06
3414,4.03E-06
3415,4.04E-06
3416,4.04E-06
3417,4.06E-06
3418,4.06E-06
3419,4.06E-06
3420,4.07E-06
3421,4.11E-06
3422,4.15E-06
3423,4.15E-06
3424,4.16E-06
3425,4.16E-06
3426,4.2E-06
3427,4.21E-06
3428,4.22E-06
3429,4.26E-06
3430,4.27E-06
3431,4.3E-06
3432,4.31E-06
3433,4.36E-06
3434,4.39E-06
3435,4.41E-06
3436,4.41E-06
3437,4.41E-06
3438,4.42E-06
3439,4.42E-06
3440,4.42E-06
3441,4.43E-06
3442,4.44E-06
3443,4.45E-06
3444,4.46E-06
3445,4.47E-06
3446,4.49E-06
3447,4.49E-06
3448,4.5E-06
3449,4.51E-06
3450,4.51E-06
3451,4.53E-06
3452,4.55E-06
3453,4.56E-06
3454,4.56E-06
3455,4.59E-06
3456,4.59E-06
3457,4.59E-06
3458,4.59E-06
3459,4.61E-06
3460,4.62E-06
3461,4.63E-06
3462,4.63E-06
3463,4.65E-06
3464,4.67E-06
3465,4.67E-06
3466,4.68E-06
3467,4.7E-06
3468,4.7E-06
3469,4.71E-06
3470,4.71E-06
3471,4.73E-06
3472,4.73E-06
3473,4.77E-06
3474,4.79E-06
3475,4.87E-06
3476,4.9E-06
3477,4.9E-06
3478,4.92E-06
3479,4.95E-06
3480,4.96E-06
3481,4.96E-06
3482,4.98E-06
3483,4.99E-06
3484,4.99E-06
3485,5.01E-06
3486,5.01E-06
3487,5.02E-06
3488,5.04E-06
3489,5.05E-06
3490,5.09E-06
3491,5.11E-06
3492,5.12E-06
3493,5.13E-06
3494,5.19E-06
3495,5.23E-06
3496,5.29E-06
3497,5.3E-06
3498,5.3E-06
3499,5.35E-06
3500,5.37E-06
3501,5.37E-06
3502,5.38E-06
3503,5.43E-06
3504,5.47E-06
3505,5.48E-06
3506,5.48E-06
3507,5.49E-06
3508,5.51E-06
3509,5.51E-06
3510,5.54E-06
3511,5.57E-06
3512,5.6E-06
3513,5.6E-06
3514,5.61E-06
3515,5.62E-06
3516,5.64E-06
3517,5.65E-06
3518,5.65E-06
3519,5.66E-06
3520,5.7E-06
3521,5.71E-06
3522,5.77E-06
3523,5.82E-06
3524,5.83E-06
3525,5.83E-06
3526,5.85E-06
3527,5.88E-06
3528,5.93E-06
3529,5.93E-06
3530,5.94E-06
3531,5.98E-06
3532,5.98E-06
3533,6E-06
3534,6.05E-06
3535,6.1E-06
3536,6.12E-06
3537,6.19E-06
3538,6.19E-06
3539,6.2E-06
3540,6.22E-06
3541,6.22E-06
3542,6.23E-06
3543,6.24E-06
3544,6.25E-06
3545,6.26E-06
3546,6.26E-06
3547,6.27E-06
3548,6.27E-06
3549,6.3E-06
3550,6.39E-06
3551,6.45E-06
3552,6.5E-06
3553,6.55E-06
3554,6.56E-06
3555,6.56E-06
3556,6.6E-06
3557,6.61E-06
3558,6.65E-06
3559,6.69E-06
3560,6.71E-06
3561,6.71E-06
3562,6.81E-06
3563,6.81E-06
3564,6.82E-06
3565,6.83E-06
3566,6.88E-06
3567,6.91E-06
3568,6.93E-06
3569,6.94E-06
3570,6.98E-06
3571,7E-06
3572,7.02E-06
3573,7.04E-06
3574,7.05E-06
3575,7.08E-06
3576,7.09E-06
3577,7.11E-06
3578,7.12E-06
3579,7.13E-06
3580,7.15E-06
3581,7.21E-06
3582,7.21E-06
3583,7.33E-06
3584,7.34E-06
3585,7.42E-06
3586,7.43E-06
3587,7.49E-06
3588,7.52E-06
3589,7.65E-06
3590,7.66E-06
3591,7.67E-06
3592,7.73E-06
3593,7.83E-06
3594,7.85E-06
3595,7.9E-06
3596,7.92E-06
3597,7.98E-06
3598,7.99E-06
3599,8.1E-06
3600,8.18E-06
3601,8.25E-06
3602,8.32E-06
3603,8.33E-06
3604,8.35E-06
3605,8.39E-06
3606,8.4E-06
3607,8.44E-06
3608,8.46E-06
3609,8.48E-06
3610,8.5E-06
3611,8.53E-06
3612,8.54E-06
3613,8.55E-06
3614,8.63E-06
3615,8.64E-06
3616,8.66E-06
3617,8.67E-06
3618,8.9E-06
3619,8.91E-06
3620,8.92E-06
3621,8.92E-06
3622,8.96E-06
3623,8.96E-06
3624,8.97E-06
3625,9.01E-06
3626,9.16E-06
3627,9.17E-06
3628,9.19E-06
3629,9.2E-06
3630,9.22E-06
3631,9.32E-06
3632,9.33E-06
3633,9.41E-06
3634,9.51E-06
3635,9.53E-06
3636,9.57E-06
3637,1.01E-05
3638,1.01E-05
3639,1.02E-05
3640,1.05E-05
3641,1.07E-05
3642,1.07E-05
3643,1.08E-05
3644,1.08E-05
3645,1.08E-05
3646,1.09E-05
3647,1.1E-05
3648,1.1E-05
3649,1.1E-05
3650,1.11E-05
3651,1.12E-05
3652,1.12E-05
3653,1.12E-05
3654,1.13E-05
3655,1.13E-05
3656,1.13E-05
3657,1.13E-05
3658,1.14E-05
3659,1.14E-05
3660,1.14E-05
3661,1.14E-05
3662,1.15E-05
3663,1.15E-05
3664,1.16E-05
3665,1.16E-05
3666,1.17E-05
3667,1.19E-05
3668,1.2E-05
3669,1.21E-05
3670,1.22E-05
3671,1.22E-05
3672,1.25E-05
3673,1.25E-05
3674,1.26E-05
3675,1.26E-05
3676,1.28E-05
3677,1.28E-05
3678,1.29E-05
3679,1.29E-05
3680,1.3E-05
3681,1.3E-05
3682,1.3E-05
3683,1.31E-05
3684,1.32E-05
3685,1.33E-05
3686,1.34E-05
3687,1.34E-05
3688,1.36E-05
3689,1.37E-05
3690,1.37E-05
3691,1.42E-05
3692,1.44E-05
3693,1.45E-05
3694,1.45E-05
3695,1.45E-05
3696,1.46E-05
3697,1.46E-05
3698,1.46E-05
3699,1.5E-05
3700,1.52E-05
3701,1.52E-05
3702,1.53E-05
3703,1.53E-05
3704,1.53E-05
3705,1.54E-05
3706,1.54E-05
3707,1.55E-05
3708,1.55E-05
3709,1.58E-05
3710,1.61E-05
3711,1.63E-05
3712,1.63E-05
3713,1.66E-05
3714,1.68E-05
3715,1.68E-05
3716,1.71E-05
3717,1.72E-05
3718,1.72E-05
3719,1.76E-05
3720,1.81E-05
3721,1.82E-05
3722,1.82E-05
3723,1.83E-05
3724,1.85E-05
3725,1.89E-05
3726,1.89E-05
3727,1.9E-05
3728,1.9E-05
3729,1.91E-05
3730,1.91E-05
3731,1.93E-05
3732,1.94E-05
3733,1.94E-05
3734,1.95E-05
3735,1.95E-05
3736,1.96E-05
3737,1.97E-05
3738,2.03E-05
3739,2.07E-05
3740,2.07E-05
3741,2.08E-05
3742,2.09E-05
3743,2.09E-05
3744,2.12E-05
3745,2.13E-05
3746,2.17E-05
3747,2.17E-05
3748,2.17E-05
3749,2.22E-05
3750,2.24E-05
3751,2.25E-05
3752,2.27E-05
3753,2.28E-05
3754,2.28E-05
3755,2.32E-05
3756,2.34E-05
3757,2.38E-05
3758,2.38E-05
3759,2.39E-05
3760,2.41E-05
3761,2.44E-05
3762,2.44E-05
3763,2.46E-05
3764,2.48E-05
3765,2.49E-05
3766,2.49E-05
3767,2.5E-05
3768,2.5E-05
3769,2.51E-05
3770,2.52E-05
3771,2.52E-05
3772,2.58E-05
3773,2.58E-05
3774,2.6E-05
3775,2.6E-05
3776,2.61E-05
3777,2.62E-05
3778,2.69E-05
3779,2.69E-05
3780,2.69E-05
3781,2.7E-05
3782,2.71E-05
3783,2.75E-05
3784,2.77E-05
3785,2.81E-05
3786,2.82E-05
3787,2.93E-05
3788,2.96E-05
3789,2.97E-05
3790,3.04E-05
3791,3.17E-05
3792,3.25E-05
3793,3.3E-05
3794,3.34E-05
3795,3.35E-05
3796,3.38E-05
3797,3.4E-05
3798,3.43E-05
3799,3.45E-05
3800,3.54E-05
3801,3.55E-05
3802,3.6E-05
3803,3.64E-05
3804,3.66E-05
3805,3.68E-05
3806,3.69E-05
3807,3.77E-05
3808,3.78E-05
3809,3.88E-05
3810,3.89E-05
3811,3.92E-05
3812,3.93E-05
3813,3.95E-05
3814,3.96E-05
3815,3.98E-05
3816,4.02E-05
3817,4.03E-05
3818,4.04E-05
3819,4.04E-05
3820,4.06E-05
3821,4.21E-05
3822,4.26E-05
3823,4.27E-05
3824,4.3E-05
3825,4.35E-05
3826,4.41E-05
3827,4.52E-05
3828,4.62E-05
3829,4.66E-05
3830,4.68E-05
3831,4.73E-05
3832,4.77E-05
3833,4.78E-05
3834,4.82E-05
3835,4.91E-05
3836,5.05E-05
3837,5.07E-05
3838,5.19E-05
3839,5.25E-05
3840,5.35E-05
3841,5.46E-05
3842,5.53E-05
3843,5.58E-05
3844,5.81E-05
3845,5.81E-05
3846,5.86E-05
3847,5.86E-05
3848,6.03E-05
3849,6.04E-05
3850,6.07E-05
3851,6.1E-05
3852,6.18E-05
3853,6.38E-05
3854,6.41E-05
3855,6.47E-05
3856,6.53E-05
3857,6.72E-05
3858,6.77E-05
3859,6.82E-05
3860,6.86E-05
3861,6.96E-05
3862,7.08E-05
3863,7.13E-05
3864,7.13E-05
3865,7.26E-05
3866,7.3E-05
3867,7.39E-05
3868,7.41E-05
3869,7.62E-05
3870,7.63E-05
3871,7.67E-05
3872,7.71E-05
3873,7.85E-05
3874,7.93E-05
3875,7.95E-05
3876,7.98E-05
3877,8.13E-05
3878,8.22E-05
3879,8.31E-05
3880,8.53E-05
3881,8.58E-05
3882,8.63E-05
3883,8.74E-05
3884,8.93E-05
3885,9.1E-05
3886,9.48E-05
3887,9.67E-05
3888,9.85E-05
3889,9.96E-05
3890,9.98E-05
3891,0.000103
3892,0.000104
3893,0.000105
3894,0.000105
3895,0.000105
3896,0.000107
3897,0.000111
3898,0.000127
3899,0.000128
3900,0.000132
3901,0.000136
3902,0.000142
3903,0.000144
3904,0.000148
3905,0.000152
3906,0.000154
3907,0.000157
3908,0.00016
3909,0.000161
3910,0.000163
3911,0.000167
3912,0.00017
3913,0.00017
3914,0.000171
3915,0.000171
3916,0.000173
3917,0.000175
3918,0.000177
3919,0.000177
3920,0.000189
3921,0.000196
3922,0.000202
3923,0.000207
3924,0.00021
3925,0.000213
3926,0.000221
3927,0.000224
3928,0.000228
3929,0.000233
3930,0.000235
3931,0.000243
3932,0.000244
3933,0.000256
3934,0.000261
3935,0.000275
3936,0.000276
3937,0.000283
3938,0.000287
3939,0.000303
3940,0.000303
3941,0.000305
3942,0.000306
3943,0.00032
3944,0.000322
3945,0.000327
3946,0.000331
3947,0.000335
3948,0.000335
3949,0.00034
3950,0.000379
3951,0.000381
3952,0.000382
3953,0.000382
3954,0.000383
3955,0.000384
3956,0.000386
3957,0.000392
3958,0.000394
3959,0.000397
3960,0.000399
3961,0.000406
3962,0.000408
3963,0.000414
3964,0.000432
3965,0.000435
3966,0.000461
3967,0.000463
3968,0.000471
3969,0.000473
3970,0.000475
3971,0.000475
3972,0.000496
3973,0.000499
3974,0.000509
3975,0.000512
3976,0.000548
3977,0.000549
3978,0.000565
3979,0.000577
3980,0.000598
3981,0.000607
3982,0.000618
3983,0.000618
3984,0.00064
3985,0.000649
3986,0.00065
3987,0.000694
3988,0.000696
3989,0.000724
3990,0.000762
3991,0.000823
3992,0.000852
3993,0.000852
3994,0.000868
3995,0.000928
3996,0.00101
3997,0.00107
3998,0.00112
3999,0.00117
4000,0.00118
4001,0.00119
4002,0.0013
4003,0.0013
4004,0.00133
4005,0.00136
4006,0.00144
4007,0.00148
4008,0.0015
4009,0.00151
4010,0.00157
4011,0.00162
4012,0.00162
4013,0.00214
4014,0.00219
4015,0.00287
4016,0.00303
4017,0.00309
4018,0.00537
4019,0.00648
4020,0.0246


==> ThresholdSens.csv <==
Threshold,L2R-S11-Ell-Co,L2R-S12-Ell-Co,L2R-S22-Ell-Co,L2R-VMS-Ell-Co,L2R-S11-Ell-Fi,L2R-S12-Ell-Fi,L2R-S22-Ell-Fi,L2R-VMS-Ell-Fi,L2R-S11-Cyl-Co,L2R-S12-Cyl-Co,L2R-S22-Cyl-Co,L2R-VMS-Cyl-Co,L2R-S11-Cyl-Fi,L2R-S12-Cyl-Fi,L2R-S22-Cyl-Fi,L2R-VMS-Cyl-Fi,Cond-Ell-Co,Cond-Ell-Fi,Cond-Cyl-Co,Cond-Cyl-Fi
0.02,0.0950077,0.181603,0.315291,0.288937,0.0736735,0.130866,0.116948,0.107818,0.000757575,0.00361107,0.00531872,0.000954321,0.00174922,0.00425132,0.0121828,0.00102558,173983,2242850,12229.3,2676200
0.1,0.0950077,0.181603,0.315291,0.288937,0.0736735,0.130866,0.116948,0.107818,0.000757575,0.00361107,0.00531872,0.000954321,0.00174958,0.00425322,0.0121896,0.00102588,173983,2242850,12229.3,2676200
0.3,0.0950077,0.181603,0.315291,0.288937,0.073669,0.130866,0.116948,0.107816,0.00105844,0.00511437,0.00625737,0.0014192,0.000144405,0.00080041,0.00101446,0.000202595,173983,2242850,8881.36,58043.3
0.5,0.0971601,0.160464,0.300478,0.283564,0.0987098,0.157141,0.11298,0.110835,0.00172081,0.00756555,0.00852975,0.00220752,0.000212983,0.0011628,0.00137325,0.000300303,8304.59,1638900,6185.37,48395.5
0.7,0.0744787,0.149256,0.311028,0.290605,0.058199,0.0862413,0.110418,0.0991585,0.00279792,0.0123022,0.0152328,0.00364038,0.000357483,0.00175733,0.00195649,0.000476903,7351.55,43525.7,7179.34,55088.1


==> ZZAdaptThresholdSensitivity-EllipticalHole.csv <==
X-Glob,X-0.02,X-0.05,X-0.10,X-0.20,X-0.05-Relax,L2R-VMS-Ex-Glob,L2R-VMS-Est-Glob,L2R-VMS-Ex-0.02,L2R-VMS-Est-0.02,L2R-VMS-Ex-0.05,L2R-VMS-Est-0.05,L2R-VMS-Ex-0.10,L2R-VMS-Est-0.10,L2R-VMS-Ex-0.20,L2R-VMS-Est-0.20,L2R-VMS-Ex-0.05-Relax,L2R-VMS-Est-0.05-Relax
5526,5526,5526,5526,5526,5526,2.567890E-01,1.856430E-02,2.585520E-01,1.909200E-02,2.585520E-01,1.909200E-02,2.585520E-01,1.909200E-02,2.585520E-01,1.909200E-02,2.585520E-01,1.909200E-02
13959,6384,8223,9761,11229,8223,1.651550E-01,9.317040E-03,2.196720E-01,2.009440E-02,2.035070E-01,1.847580E-02,1.882430E-01,1.697460E-02,1.759240E-01,1.578550E-02,2.036750E-01,1.849440E-02
34077,8178,12655,22432,30239,12283,1.166580E-01,9.688530E-03,1.670560E-01,2.088830E-02,1.430630E-01,2.180180E-02,1.179700E-01,1.774910E-02,1.019740E-01,1.525970E-02,1.426930E-01,2.175200E-02
86353,10691,21269,47951,80057,20093,5.427050E-02,3.427230E-03,1.082980E-01,1.941220E-02,9.532970E-02,2.037830E-02,7.348030E-02,1.514110E-02,6.195480E-02,1.267470E-02,9.308410E-02,1.976970E-02
210411,12367,37501,105911,212773,33278,5.156280E-02,4.796380E-03,9.046260E-02,1.811280E-02,9.755360E-02,3.455220E-02,7.458260E-02,2.604340E-02,5.845590E-02,1.987420E-02,9.942130E-02,3.554710E-02
663505,14536,67756,231892,571292,49349,2.869390E-02,2.867430E-03,4.166770E-02,7.020210E-03,4.657890E-02,1.147690E-02,3.372600E-02,8.005480E-03,2.524590E-02,5.836770E-03,4.939920E-02,1.230590E-02
,16769,120522,552315,1531573,71308,,,8.231650E-03,1.071940E-03,1.283250E-02,1.231940E-03,8.829220E-03,8.231180E-04,6.330940E-03,5.785500E-04,1.462300E-02,1.410220E-03


==> ZZAdaptThresholdSensitivity-RoundHole.csv <==
X-Glob,X-0.02,X-0.05,X-0.10,X-0.20,X-0.05-Relax,L2R-VMS-Ex-Glob,L2R-VMS-Est-Glob,L2R-VMS-Ex-0.02,L2R-VMS-Est-0.02,L2R-VMS-Ex-0.05,L2R-VMS-Est-0.05,L2R-VMS-Ex-0.10,L2R-VMS-Est-0.10,L2R-VMS-Ex-0.20,L2R-VMS-Est-0.20,L2R-VMS-Ex-0.05-Relax,L2R-VMS-Est-0.05-Relax
4020,4020,4020,4020,4020,4020,1.867630E-03,3.680510E-04,1.560590E-03,4.762760E-04,1.560590E-03,4.762760E-04,1.560590E-03,4.762760E-04,1.560590E-03,4.762760E-04,1.560590E-03,4.762760E-04
10102,4575,5182,5932,6998,5182,6.354780E-04,2.180480E-04,8.972440E-04,2.215360E-04,8.903970E-04,2.107620E-04,8.823920E-04,2.013190E-04,8.665770E-04,1.858730E-04,8.048440E-04,2.101550E-04
24457,5877,7371,9771,14555,7296,2.556330E-04,9.063970E-05,4.589530E-04,1.078080E-04,3.975730E-04,9.693730E-05,3.741020E-04,8.805900E-05,3.401520E-04,7.475240E-05,3.661210E-04,9.603100E-05
62424,7861,11950,17620,31482,10946,9.802900E-05,2.021540E-05,3.094470E-04,5.999260E-05,1.829850E-04,4.218380E-05,3.125080E-04,4.065610E-05,8.881620E-05,2.880180E-05,1.447000E-04,4.273690E-05
151913,10653,21193,34954,70944,19339,4.053480E-05,8.452510E-06,1.815230E-04,2.800050E-05,2.589420E-04,2.473010E-05,1.401630E-04,1.523930E-05,4.310690E-05,8.889850E-06,1.070800E-04,1.755950E-05
478868,15015,37340,77170,168306,35302,1.363620E-05,2.622230E-06,1.624800E-04,1.594270E-05,1.134840E-04,8.112720E-06,7.819430E-05,4.784910E-06,2.104560E-05,3.257530E-06,1.199230E-04,1.201580E-05
,21614,67081,168343,415374,63045,,,2.523380E-04,1.166770E-05,1.706850E-04,4.223380E-06,6.947740E-05,2.359610E-06,1.122170E-05,1.058830E-06,1.788530E-04,2.078210E-05


==> ZZEstimatorResults.csv <==
NodeNum-Ell-CAD-Tri,L2R-VMS-Ell-Ex,L2R-VMS-Ell-Est-S4-DirectVMS,L2R-VMS-Ell-Est-PP,L2R-U-Ell-Est-ExU-L2W,L2R-U-Ell-Est-ResU-L2W,L2R-U-Ell-ResEst-PP,NodeNum-Hole-CAD-Tri,L2R-VMS-Hole-Ex,L2R-VMS-Hole-Est-S4-DirectVMS,L2R-VMS-Hole-Est-PP,L2R-U-Hole-Est-ExU-L2W,L2R-U-Hole-Est-ResU-L2W,L2R-U-Hole-ResEst-PP,L2R-VMS-Ell-Est-PP-Frac,L2R-U-Ell-ResEst-PP-Frac,L2R-VMS-Hole-Est-PP-Frac,L2R-U-Hole-ResEst-PP-Frac
5526,0.256789,0.0185643,0.687572,1.50804E-08,0.0239688,16.1448,4020,0.00186763,0.000368051,0.482441,1.72009E-10,0.000194953,8.15728,0.09752202277649,1.64694121127421,0.094033016739534,1.5476007983426
13959,0.165155,0.00931704,1.68517,9.06208E-09,0.0182704,23.0008,10102,0.000635478,0.000218048,1.28845,3.20531E-11,5.81184E-05,17.0995,0.107073577224666,1.45267598873268,0.105489170258841,1.37093218096834
34077,0.116658,0.00968853,3.73975,1.00303E-08,0.0273973,46.2847,24457,0.000255633,9.06397E-05,3.01688,7.2561E-12,1.88823E-05,34.3459,0.091409052300961,1.09535585984277,0.090759655743386,1.03485481679226
86353,0.0542705,0.00342723,10.9724,2.30804E-09,0.0134695,99.4885,62424,9.8029E-05,2.02154E-05,8.14621,1.88599E-12,5.72535E-06,75.983,0.071819429026245,0.653993932601257,0.080214926346655,0.748859212536343
210411,0.0515628,0.00479638,26.881,2.35791E-09,0.0131765,159.433,151913,4.05348E-05,8.45251E-06,18.9489,5.16184E-13,1.82265E-06,164.938,0.052418820152415,0.335354720918101,0.058315594002655,0.508628345873936
663505,0.0286939,0.00286743,85.8251,7.38625E-10,0.0117115,681.379,478868,1.36362E-05,2.62223E-06,63.5409,9.79541E-14,4.56776E-07,488.236,0.031357649644504,0.242238718790006,0.030473803379417,0.234743066166508


==> ZZIndicator-ClosedCylinder.csv <==
X,L2R-VMS-Est
14827,4.45E-01
39517,4.13E-01
104314,4.15E-01


==> ZZIndicator-GearKey.csv <==
X,L2R-VMS-Est
46868,1.62E-01
59544,2.00E-01
78004,9.71E-02
104527,7.46E-02
143763,5.99E-02

